Active Defense Against False Data Injection Attacks in Robotic Manipulators

Robotic systems are vulnerable to False Data Injection Attacks (FDIAs), where adversaries corrupt sensor signals to gain malicious control. Feedback linearization exposes robotic systems to integrator vulnerability, making them susceptible to stealthy attacks that can cause significant deviations in end-effector behavior without raising alarms. This paper addresses the resilience of manipulators against finite-horizon FDIAs by formalizing two defense methods, namely anomaly-aware virtual damping and manipulability reduction, with probabilistic guarantees on nominal task execution. Simulations on a 7-DOF redundant manipulator show that the proposed defenses substantially reduce the impact of FDIA compared to using solely a threshold-based ADS like the Chi-squared, while preserving nominal task performance in the absence of attack.

==> imgs/A1_NoDef_circleConstants.csv <==
Nsteps,Ts,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
5000,3 \cdot 10^{-3},15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,-0.23,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],[],-0.68,0.26,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],[],1.26,0.45,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/A1_NoDef_circleNumericConstants.csv <==
Ts,Nsteps
0.003,5000


==> imgs/A1_NoDef_circleNumericResults.csv <==
Ts,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,0.00144289944932606,0.132096061127161,0.337233353832254,1.22125853492318,0.000207244457526935,0.000274382841834949,0.000275782323301009,0.000126655213304207,49.5635035597687,0.00991270071234537,0.0282315401794419,49.5635035617268,0.172675301149357,0.310179093938563


==> imgs/A1_NoDef_circleStringResults.csv <==
Ts,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},1.44 \cdot 10^{-3},0.13,0.34,1.22,2.07 \cdot 10^{-4},2.74 \cdot 10^{-4},2.76 \cdot 10^{-4},1.27 \cdot 10^{-4},49.56,9.91 \cdot 10^{-3},0.03,49.56,0.17,0.31


==> imgs/A1_NoDef_circle_avgConstants.csv <==
Nsteps,Ts,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
5000,3 \cdot 10^{-3},15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,-0.23,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],[],-0.68,0.26,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],[],1.26,0.45,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/A1_NoDef_circle_avgDecim.csv <==
dev_pos,dev_vel,deviation_xSFPxReal_l2,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,handVelocity_l2,hand_frechetDist,hand_maxError,hand_rmsError,power_final_l1_avg,power_final_l1_max,r_tilde_1,r_tilde_2,r_tilde_3,r_tilde_4,r_tilde_5,r_tilde_6,r_tilde_7,r_tilde_8,r_tilde_9,r_tilde_10,r_tilde_11,r_tilde_12,r_tilde_13,r_tilde_14,samples,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,time,virtual_kinetic_energy,zProj
0,0,0,0.110579452168456,0.271641263535534,1.22101097989453,0,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.172671547615536,0.309607257273321,0,0,0
3.95492136054221e-06,6.47394126452513e-05,0.00217207988714024,0.110579452168456,0.271641263535534,1.22101097989453,0.00197498202983393,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,3.95492136054221e-06,-3.92894929006626e-07,-1.96084706506783e-06,-1.06988408183906e-07,6.39819329031344e-06,2.72584316153512e-06,-7.85121364266227e-08,6.47394126452512e-05,-1.09626467779299e-05,-3.34888757719791e-05,-2.14845062853865e-06,9.4034503670071e-05,3.52103140169344e-05,-6.91425644908255e-08,25,0.172671547615536,0.309607257273321,0.075,2.08821489236512e-06,0
1.38157147824763e-05,0.0001083390456974,0.00316372004475506,0.110579452168456,0.271641263535534,1.22101097989453,0.00217933159106313,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,1.38157147824763e-05,-2.16698105810487e-07,-8.09138761959538e-06,4.65880662463558e-07,1.24797716020031e-05,1.84308915718301e-06,7.71424369533961e-07,0.0001083390456974,1.2773601890078e-05,-7.46116933920684e-05,1.25776328787324e-06,5.75639190678165e-05,-8.01463097664657e-06,1.68325392166966e-05,50,0.172671547615536,0.309607257273321,0.15,2.85891174239273e-06,0
2.28761793528184e-05,0.000118597321587261,0.00385595813533971,0.110579452168456,0.271641263535534,1.22101097989453,0.00235771812874909,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,2.28761793528184e-05,4.48356412011019e-06,-1.54250364513753e-05,-7.19632659886171e-06,6.26994489090427e-06,2.9718384461308e-06,5.09233272720433e-06,0.000118597321587261,4.69222908661995e-05,-8.6648834083554e-05,-9.05073772241799e-05,-5.86791164081828e-05,1.74550018255122e-05,5.38387476499336e-05,75,0.172671547615536,0.309607257273321,0.225,3.72821623204201e-06,0
2.38958226801986e-05,1.77184280994089e-05,0.00439580796826054,0.110579452168456,0.271641263535534,1.22101097989453,0.00309090979288325,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,2.38958226801986e-05,1.38025108418027e-05,-1.5725776919473e-05,-1.37535848124726e-05,-4.27854661404048e-06,4.69824963971632e-06,4.32572026167846e-06,1.77184280994089e-05,0.000134446591427967,-1.85512423261152e-05,-7.94217776987577e-05,-0.000135283601710245,1.74752007386508e-05,-2.89932691592191e-05,100,0.172671547615536,0.309607257273321,0.3,6.37026977032793e-06,0
2.16463712219886e-05,-1.51920338570776e-05,0.00493732828345535,0.110579452168456,0.271641263535534,1.22101097989453,0.00405941590940494,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,2.16463712219886e-05,3.26722667994706e-05,-2.3829534545553e-05,-9.21844022764518e-06,-1.79887454764338e-05,5.69360628837945e-06,-1.58935206534943e-05,-1.51920338570776e-05,0.000228637690910025,-0.000110342816252616,3.30738395148822e-05,-0.000181230765655153,1.37350097365996e-05,-0.000238523560834568,125,0.172671547615536,0.309607257273321,0.375,1.10098541254651e-05,0
1.77298192385503e-05,-6.25711370717082e-05,0.00549896590033676,0.110579452168456,0.271641263535534,1.22101097989453,0.00532157746189817,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,1.77298192385503e-05,4.76993926139635e-05,-3.80236518526689e-05,-8.45162165390434e-06,-3.22169276382778e-05,7.50708907060194e-08,-3.98157583588561e-05,-6.25711370717082e-05,0.000197325506631458,-0.00018206435443692,1.85363556020569e-05,-0.000176612125959936,-7.74259053057835e-05,-0.000323806379593123,150,0.172671547615536,0.309607257273321,0.45,1.9513124224746e-05,0
7.37356209021711e-06,-0.000111866722429721,0.00598040430976293,0.110579452168456,0.271641263535534,1.22101097989453,0.00707068030966505,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,7.37356209021711e-06,5.86769758344419e-05,-4.17492860323576e-05,-1.39200671329665e-07,-4.21264093151819e-05,-1.12750680298346e-05,-7.28248765742978e-05,-0.000111866722429721,0.000147765525666994,-5.58512046013246e-05,0.000101851211227804,-0.000124962037905992,-0.00013148681768533,-0.000416457699411395,175,0.172671547615536,0.309607257273321,0.525,3.18398647523183e-05,0
9.66434366452107e-06,8.65369270312558e-06,0.00660448600749157,0.110579452168456,0.271641263535534,1.22101097989453,0.0090205729393795,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,9.66434366452107e-06,6.38416975279632e-05,-5.06168984908739e-05,6.26826928444624e-06,-4.42029718504022e-05,-1.37533120668043e-05,-9.91006242842823e-05,8.65369270312548e-06,8.3928204843496e-05,-0.000131276482672091,7.43418885112914e-05,-4.71166220012427e-05,-2.90013486233226e-05,-0.000350308008254007,200,0.172671547615536,0.309607257273321,0.6,5.13433849953884e-05,0
1.36798465540888e-05,4.25584472973049e-05,0.00708499261157075,0.110579452168456,0.271641263535534,1.22101097989453,0.0111641699920344,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,1.36798465540888e-05,7.61870368494222e-05,-6.74331086126234e-05,1.19669319068816e-06,-4.53709932957591e-05,-9.44517642962772e-06,-0.000127016449316632,4.25584472973049e-05,0.000157258245005349,-0.000218064586249729,-4.77156925503416e-05,-2.45021152579497e-05,4.48027118635922e-05,-0.000377613051378651,225,0.172671547615536,0.309607257273321,0.675,7.72580193460352e-05,0
1.80062241651074e-05,5.73299672044449e-05,0.00762899670009354,0.110579452168456,0.271641263535534,1.22101097989453,0.0135254361457702,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,1.80062241651074e-05,9.39814813403284e-05,-9.36758418493611e-05,-1.63468149217083e-06,-5.06124968726751e-05,-6.22861580920953e-06,-0.000158436579469769,5.73299672044448e-05,0.000237693293487004,-0.000339489859855797,-4.01101486108974e-05,-5.54406791397979e-05,3.86384343391864e-05,-0.000413509815615125,250,0.172671547615536,0.309607257273321,0.75,0.000112564246474971,0
1.76724590959212e-05,-2.05838306496588e-05,0.00802356376708942,0.110579452168456,0.271641263535534,1.22101097989453,0.0163427366964174,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,1.76724590959212e-05,0.000114494651481695,-0.000125955957465239,-4.86048222070101e-06,-5.30341736515605e-05,-4.35498377784338e-06,-0.000186244334296306,-2.05838306496589e-05,0.000260515096496098,-0.000412506977913339,-5.02110544550888e-05,-2.65846201428369e-05,2.51112158015386e-05,-0.000371059454139262,275,0.172671547615536,0.309607257273321,0.825,0.000162744356255047,0
6.96104322223778e-06,-0.000111485382981041,0.00845834472034411,0.110579452168456,0.271641263535534,1.22101097989453,0.0192521453664759,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,6.96104322223778e-06,0.000128387033188133,-0.000150052374822442,-1.25308240337874e-05,-4.17676692158286e-05,-3.6445110654082e-06,-0.000213969453688771,-0.000111485382981041,0.000192821366864526,-0.000342156546727373,-9.7864963473795e-05,0.000154371650755273,2.47384283825217e-05,-0.000366815848135812,300,0.172671547615536,0.309607257273321,0.9,0.000224738108939612,0
-7.50838038367368e-06,-0.00018718307937768,0.00893113981825713,0.110579452168456,0.271641263535534,1.22101097989453,0.0221632948818731,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-7.50838038367368e-06,0.000142169559494406,-0.000178425842506992,-2.28093157665477e-05,-9.74574290612429e-06,2.147834754338e-06,-0.00024804671449037,-0.000187183079377681,0.000179698057745547,-0.000367709747585703,-0.000139363318388378,0.000405464954814741,6.79322281004352e-05,-0.000455457495757239,325,0.172671547615536,0.309607257273321,0.975,0.000301089377841756,0
-2.5088504195383e-05,-0.000240402898178969,0.00941892693914385,0.110579452168456,0.271641263535534,1.22101097989453,0.0253394238082292,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-2.5088504195383e-05,0.000155662987640233,-0.000202364679853878,-3.69507139867453e-05,3.10266770029144e-05,1.46591370344407e-05,-0.000288947892404504,-0.000240402898178969,0.000184896630694596,-0.000324200521719805,-0.000190868863372295,0.000522047414729699,0.000165384017135915,-0.000536180061031271,350,0.172671547615536,0.309607257273321,1.05,0.000392904603859305,0
-4.48395055371603e-05,-0.000253566807327895,0.00985935149131566,0.110579452168456,0.271641263535534,1.22101097989453,0.0285948084849477,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-4.48395055371603e-05,0.000166455189281182,-0.000230584138150417,-6.04337597174909e-05,7.29659833459406e-05,1.96951541242418e-05,-0.000323971220188506,-0.000253566807327895,0.000148570643458119,-0.000361761267487582,-0.000303110957115237,0.000563884668166112,6.10914845949126e-05,-0.000452902235230711,375,0.172671547615536,0.309607257273321,1.125,0.000498369700942302,0
-6.44063822865895e-05,-0.000257374777705187,0.0104099345365829,0.110579452168456,0.271641263535534,1.22101097989453,0.0321509537686419,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-6.44063822865895e-05,0.000172444789035415,-0.000257817147523935,-8.84379850350037e-05,0.000122051120497404,2.40421977151795e-05,-0.000343392428109385,-0.000257374777705187,7.76714164663767e-05,-0.000371741048622943,-0.000364689219405906,0.000643942635498224,7.05500016447564e-05,-0.000282101528441008,400,0.172671547615536,0.309607257273321,1.2,0.000627380928961995,0
-7.60209388718278e-05,-0.000170897539418151,0.0109656897086409,0.110579452168456,0.271641263535534,1.22101097989453,0.0356602636497132,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-7.60209388718278e-05,0.000173390079889399,-0.000278867207908781,-0.000115901981844122,0.000172706192181511,2.53060963805996e-05,-0.000363597288759579,-0.000170897539418151,2.31078321954392e-05,-0.000274662595541978,-0.000363232194106707,0.000673194156530931,-7.00945108822742e-06,-0.000277049278585699,425,0.172671547615536,0.309607257273321,1.275,0.000777435465849692,0
-8.88294275094803e-05,-0.000171749131554107,0.0115915055408568,0.110579452168456,0.271641263535534,1.22101097989453,0.0395020597461973,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-8.88294275094803e-05,0.000179185570904921,-0.000293566524894326,-0.000150329510879421,0.000223999202819902,1.5853878095613e-05,-0.000383133364234837,-0.000171749131554107,9.06301849372912e-05,-0.000208639648238963,-0.000463676356191614,0.000676749993169995,-0.000101702492285669,-0.000261781033450077,450,0.172671547615536,0.309607257273321,1.35,0.000955724805173832,0
-9.72101261874572e-05,-0.000112386592736248,0.012196518407668,0.110579452168456,0.271641263535534,1.22101097989453,0.0433900572551919,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-9.72101261874572e-05,0.000198166469841617,-0.000300381172979674,-0.000190770189434801,0.000272631235250507,3.69952457430767e-06,-0.000408878952745408,-0.000112386592736248,0.000241306377829088,-7.36033891243674e-05,-0.000529424497233635,0.000658237050353026,-0.00016793598894925,-0.00034012914071933,475,0.172671547615536,0.309607257273321,1.425,0.00115654640351905,0
-0.000102410880912812,-7.61224977332123e-05,0.0128727565363336,0.110579452168456,0.271641263535534,1.22101097989453,0.0478220066485022,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000102410880912812,0.000227021703505358,-0.000292154852904719,-0.000231930479439881,0.000325372645590227,-1.20334735127026e-05,-0.000441104435437174,-7.61224977332123e-05,0.00036100877471059,7.50801683020983e-05,-0.000541205339245953,0.000702791384931483,-0.000214886439110241,-0.00041694872583613,500,0.172671547615536,0.309607257273321,1.5,0.00138015535251117,0
-0.000112243412911658,-0.000132045827166628,0.013444022264621,0.110579452168456,0.271641263535534,1.22101097989453,0.0524766687550266,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000112243412911658,0.00025293652970117,-0.000290478491417524,-0.000266627974916664,0.000376670998201771,-3.1568893440046e-05,-0.00047006724180461,-0.000132045827166628,0.000339592901403472,2.41221162925197e-05,-0.000468089160528922,0.000689072329384023,-0.000239420040081718,-0.000386168904590293,525,0.172671547615536,0.309607257273321,1.575,0.00164340777449338,0
-0.000115298835316691,-4.05312680360375e-05,0.0141338285227258,0.110579452168456,0.271641263535534,1.22101097989453,0.0568111375461281,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000115298835316691,0.000271974038669265,-0.000289218994345769,-0.000302750806313206,0.000440865675207596,-5.31869006011521e-05,-0.000498236358348283,-4.05312680360375e-05,0.000261955806363684,9.29040509612576e-06,-0.000479725445101681,0.000854490119774248,-0.00030548827133856,-0.000385488801359155,550,0.172671547615536,0.309607257273321,1.65,0.00192983277012894,0
-0.000114439136897236,1.56115456625697e-06,0.0147789528561702,0.110579452168456,0.271641263535534,1.22101097989453,0.0613922106474752,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000114439136897236,0.000290300102437446,-0.000294147121233486,-0.000334104574060901,0.000506884610671607,-8.4672839243396e-05,-0.00052829614862057,1.56115456625697e-06,0.000256730486103951,-5.53354701535509e-05,-0.000420901855329952,0.000863090545022177,-0.000400626081299778,-0.000397626003183729,575,0.172671547615536,0.309607257273321,1.725,0.00224510064582917,0
-0.000117683365659897,-3.94083279842198e-05,0.0154909773376309,0.110579452168456,0.271641263535534,1.22101097989453,0.0662298628745086,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000117683365659897,0.000312017641658401,-0.000306264865587409,-0.000357946405025675,0.000564207587117167,-0.000111338776169863,-0.000562321102364547,-3.94083279842198e-05,0.000289761928298749,-0.000174759887832263,-0.000333727714790172,0.0007758019913309,-0.000347901218732916,-0.000446459451599703,600,0.172671547615536,0.309607257273321,1.8,0.00260434255972114,0
-0.000122913437576822,-7.44716954962028e-05,0.0161142516056246,0.110579452168456,0.271641263535534,1.22101097989453,0.0712646735329647,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000122913437576822,0.000339140447203139,-0.000322458477863355,-0.00038708486712324,0.000635988135002075,-0.000133739488518045,-0.000594465753449446,-7.44716954962028e-05,0.000351650825164486,-0.000202080642234912,-0.000382963054131371,0.000965375420094441,-0.000298544201035904,-0.000442456807903874,625,0.172671547615536,0.309607257273321,1.875,0.00300131500574386,0
-0.000130947210841968,-9.7749586966181e-05,0.016786160533729,0.110579452168456,0.271641263535534,1.22101097989453,0.0761613996361828,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000130947210841968,0.000355540156309079,-0.000344921030600283,-0.000413464492713684,0.000719069842379791,-0.000143240113379126,-0.000636378938134977,-9.7749586966181e-05,0.000207696354000288,-0.000295309452512267,-0.000351084677809196,0.00106881437445716,-0.000128201798587438,-0.00055158681348917,650,0.172671547615536,0.309607257273321,1.95,0.00340918636936109,0
-0.000137011306935954,-9.21885513555657e-05,0.0174745405967515,0.110579452168456,0.271641263535534,1.22101097989453,0.0809746439449104,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000137011306935954,0.000360641950423551,-0.0003743261187878,-0.0004341377820329,0.000802000158746596,-0.00014403766897346,-0.00068300289015014,-9.21885513555657e-05,8.78075102344091e-05,-0.000377368491800248,-0.000268011909447417,0.00110933981714878,-4.03188324536172e-05,-0.00061637232366493,675,0.172671547615536,0.309607257273321,2.025,0.0038521603768716,0
-0.000145455142768067,-0.000117319518220615,0.0182594282468498,0.110579452168456,0.271641263535534,1.22101097989453,0.0860081854623752,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000145455142768067,0.000368783802597656,-0.000401517624639606,-0.000440311648435694,0.000883496178870682,-0.000145939611536143,-0.00072935646811936,-0.000117319518220615,0.000118096558964907,-0.000364584935412214,-0.000108131303071891,0.00107974073579521,-1.20958752471237e-05,-0.000610951831067559,700,0.172671547615536,0.309607257273321,2.1,0.00433938645237036,0
-0.000163415188943392,-0.000234144863720932,0.0189279183687424,0.110579452168456,0.271641263535534,1.22101097989453,0.091041848162336,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000163415188943392,0.000379668929519363,-0.000432129039735676,-0.000448108392180007,0.000960345987608988,-0.00014993129214224,-0.000770351169474721,-0.000234144863720932,0.000132804073179982,-0.000397789537323364,-0.000102168714929272,0.00103031820864049,-6.56796031927527e-05,-0.000544161914813118,725,0.172671547615536,0.309607257273321,2.175,0.00485892189469541,0
-0.000184537290231994,-0.000270439160796477,0.0196534741949788,0.110579452168456,0.271641263535534,1.22101097989453,0.0961354973614909,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000184537290231994,0.00039371449951302,-0.000454524459949464,-0.000452100179495432,0.00103157170620174,-0.000161709866174538,-0.00081617448302404,-0.000270439160796477,0.000200668019287441,-0.000290432692386171,-5.64433423789442e-05,0.000951574344669348,-0.000148422322486937,-0.00062655862424608,750,0.172671547615536,0.309607257273321,2.25,0.00540834320100003,0
-0.000210498059010066,-0.000344858743941733,0.0204097870943204,0.110579452168456,0.271641263535534,1.22101097989453,0.101597514791917,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000210498059010066,0.000410130685928467,-0.000473119119372445,-0.000451949264423237,0.00109448434468676,-0.000180612458789653,-0.000871404046348134,-0.000344858743941733,0.000206006152597847,-0.000265380835536452,-4.79718440324559e-07,0.000863608338706288,-0.000245939214506842,-0.000721212272097667,775,0.172671547615536,0.309607257273321,2.325,0.00600010399307889,0
-0.000239210633615438,-0.000376511095656606,0.0211646216504351,0.110579452168456,0.271641263535534,1.22101097989453,0.107149660988453,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000239210633615438,0.000424808797088535,-0.000498270482257414,-0.000453216904848204,0.00116492386301188,-0.000205611668018599,-0.000931317039570004,-0.000376511095656606,0.000196144666659066,-0.000347684013169535,-1.16154863659367e-05,0.000938904853709446,-0.000325228792282765,-0.000809100422095929,800,0.172671547615536,0.309607257273321,2.4,0.00662604335696786,0
-0.000269946806878827,-0.00040775361360427,0.0219839323721046,0.110579452168456,0.271641263535534,1.22101097989453,0.112681392748952,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000269946806878827,0.000443460064546506,-0.000532836385652008,-0.000452585162659931,0.00124464230208109,-0.000231077599058309,-0.00100168271265168,-0.00040775361360427,0.000242895950457268,-0.000430857988145294,-1.39924535387873e-06,0.00104759071384978,-0.000319544808269221,-0.000925608393430249,825,0.172671547615536,0.309607257273321,2.475,0.0072802260875742,0
-0.000301092337293468,-0.000399605415311198,0.0227271078539134,0.110579452168456,0.271641263535534,1.22101097989453,0.118088240106663,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000301092337293468,0.000460921915464737,-0.000565159902864042,-0.000459756759295378,0.00132332137036475,-0.000235896494186445,-0.00107460821031605,-0.000399605415311198,0.000230558151919011,-0.000441783213749151,-9.6976767334829e-05,0.00104393242253799,-6.86140787865559e-05,-0.000971894545064536,850,0.172671547615536,0.309607257273321,2.55,0.00795400376595461,0
-0.000325950146714162,-0.000347699530610915,0.0235039035389008,0.110579452168456,0.271641263535534,1.22101097989453,0.123514500697837,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000325950146714162,0.000478167772361273,-0.000597080453355874,-0.000474778181142506,0.00140169450625305,-0.000229336430619509,-0.00115653714360111,-0.000347699530610915,0.000230940478340058,-0.000415227749611698,-0.000198494531027631,0.00105858884620397,5.30522862247586e-05,-0.00107978201921907,875,0.172671547615536,0.309607257273321,2.625,0.00866725120592462,0
-0.00035513274867741,-0.000392958920261408,0.0244051253906988,0.110579452168456,0.271641263535534,1.22101097989453,0.12910942544229,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00035513274867741,0.00049190962827889,-0.000621731183600663,-0.000491686869876296,0.00148918859585016,-0.0002291571560601,-0.00124258851403677,-0.000392958920261408,0.000196989885682225,-0.000347563133493347,-0.000210233247047533,0.00116066364986537,-1.40231242318146e-06,-0.00115070141765927,900,0.172671547615536,0.309607257273321,2.7,0.00940863187124763,0
-0.000395796230308673,-0.000541652684318584,0.0251762678335577,0.110579452168456,0.271641263535534,1.22101097989453,0.134953111907362,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000395796230308673,0.000507202744421011,-0.000651678370024871,-0.000512552077340827,0.00158460062684171,-0.000239275436336346,-0.00133889474850859,-0.000541652684318584,0.000196418839199035,-0.000400345056827504,-0.000266951626079988,0.00126282583884392,-0.000120025701133189,-0.0012716994126818,925,0.172671547615536,0.309607257273321,2.775,0.0101729641740508,0
-0.0004455548468011,-0.000649908540517378,0.0260530684665252,0.110579452168456,0.271641263535534,1.22101097989453,0.140586333395285,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0004455548468011,0.000512412485832253,-0.000689687950162844,-0.000529266563754822,0.00168359101095351,-0.000251464952051905,-0.00143231591573232,-0.000649908540517378,6.89424069374545e-05,-0.000505275331458997,-0.000233884457795892,0.00131148650182362,-0.000163714222078938,-0.00124063799874807,950,0.172671547615536,0.309607257273321,2.85,0.0109569602765314,0
-0.000501642305666566,-0.000732864041189616,0.0268797912134322,0.110579452168456,0.271641263535534,1.22101097989453,0.145995997918906,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000501642305666566,0.00051521927080396,-0.000731245815662106,-0.000548969665224328,0.00178132151752188,-0.000261478146698015,-0.00152827136252163,-0.000732864041189616,6.26926203048517e-05,-0.000546275637897218,-0.000264129412256126,0.00129841684367423,-0.000121456535400466,-0.00127668821010112,975,0.172671547615536,0.309607257273321,2.925,0.0117517006434239,0
-0.000553296813120051,-0.000698397830120843,0.0277903078476804,0.110579452168456,0.271641263535534,1.22101097989453,0.151968471371812,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000553296813120051,0.00052616446384132,-0.000773353054225995,-0.00057053739051276,0.00187485059476104,-0.000258581331681638,-0.00161485183515234,-0.000698397830120843,0.000131251442046573,-0.000565282796418562,-0.000288923725956535,0.00126624451529924,2.85211096340951e-05,-0.00115032579983974,1000,0.172671547615536,0.309607257273321,3,0.0125999271912478,0
-0.000614171462146067,-0.000789296799863131,0.0287174937881906,0.110579452168456,0.271641263535534,1.22101097989453,0.157491227415856,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000614171462146067,0.000526828969854587,-0.000815621523748994,-0.000595774483616538,0.00197969993369227,-0.00025100293809549,-0.00169632264566253,-0.000789296799863131,5.50055274756116e-06,-0.000556616776178208,-0.000338815130724797,0.00138911575267039,8.8855661206773e-05,-0.00110430640501216,1025,0.172671547615536,0.309607257273321,3.075,0.0134510755450441,0
-0.000668917296069041,-0.000737240785467325,0.0295613010866853,0.110579452168456,0.271641263535534,1.22101097989453,0.163183248970607,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000668917296069041,0.000516036852520116,-0.000859433206456534,-0.000620439816645049,0.00209461250244399,-0.000249398335319932,-0.00178529317923218,-0.000737240785467325,-0.000120778679219013,-0.000600339336814824,-0.000308245425223629,0.00153105785633023,1.42521801925259e-05,-0.00116585967307769,1050,0.172671547615536,0.309607257273321,3.15,0.0143063439768879,0
-0.000725836968326331,-0.000758161407224796,0.0305009819877205,0.110579452168456,0.271641263535534,1.22101097989453,0.168824819176212,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000725836968326331,0.000502543664518908,-0.000911360721017648,-0.000638812983459351,0.00222932649094246,-0.000253708192921105,-0.00187797421420582,-0.000758161407224796,-0.000185601338343408,-0.000660083555496977,-0.000251316549444533,0.00177686449452598,-4.45497824551765e-05,-0.00123608409881497,1075,0.172671547615536,0.309607257273321,3.225,0.0151855693075633,0
-0.000778662361298587,-0.000701348412155232,0.031419687422203,0.110579452168456,0.271641263535534,1.22101097989453,0.174377426278659,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000778662361298586,0.000479498167835971,-0.000962277702106585,-0.000653308515214082,0.00237895671207955,-0.000260801433138644,-0.00197991668185351,-0.000701348412155232,-0.000294004014714641,-0.000692736660896438,-0.000193636106203539,0.0019663837260969,-8.46173412930842e-05,-0.00136249262481447,1100,0.172671547615536,0.309607257273321,3.3,0.0160545200045245,0
-0.00082873318507762,-0.000668847102899424,0.0323469901088014,0.110579452168456,0.271641263535534,1.22101097989453,0.180313369246223,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00082873318507762,0.000441645746531694,-0.00101713514788796,-0.000663609028369423,0.00252544670556885,-0.000271202150221488,-0.00208863448726117,-0.000668847102899424,-0.000504720335193811,-0.000743502110162282,-0.000136788977355873,0.00195434701906961,-0.000140960050580509,-0.00142652187036584,1125,0.172671547615536,0.309607257273321,3.375,0.0169356143686899,0
-0.000881151614217951,-0.000719664354842656,0.0333231529808261,0.110579452168456,0.271641263535534,1.22101097989453,0.185996161843018,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00088115161421795,0.000395757807532128,-0.00108596729437311,-0.000667544220823499,0.00266936752333451,-0.000281974119753381,-0.00220343825338966,-0.000719664354842656,-0.000590467491110698,-0.000904206903433689,-5.11542702688486e-05,0.00191453031644436,-0.000150760309439329,-0.00154761681990609,1150,0.172671547615536,0.309607257273321,3.45,0.017841193787528,0
-0.000950591289397809,-0.000897434950940643,0.0342567121348822,0.110579452168456,0.271641263535534,1.22101097989453,0.191513600949454,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.000950591289397809,0.000349589998587996,-0.00115345878934838,-0.000662333501146921,0.00281101493058797,-0.000299736330261418,-0.00232528663130784,-0.000897434950940643,-0.0006063130197396,-0.000890052303038675,5.22221782193642e-05,0.00189879060173079,-0.000236871478957473,-0.00160132079504186,1175,0.172671547615536,0.309607257273321,3.525,0.0187370379643867,0
-0.00102025467411106,-0.000918845542528717,0.0352162582501784,0.110579452168456,0.271641263535534,1.22101097989453,0.197208930900169,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00102025467411107,0.000297977323215899,-0.00123040817037136,-0.000661142723766095,0.00295550028745927,-0.000321866714782852,-0.00244177727138227,-0.000918845542528717,-0.000689199942116404,-0.00103827312201841,2.44824256036792e-05,0.0019091741593964,-0.000266850012911105,-0.00155582182454,1200,0.172671547615536,0.309607257273321,3.6,0.0195964308357608,0
-0.00108605649371754,-0.000867173086514282,0.0361039331034669,0.110579452168456,0.271641263535534,1.22101097989453,0.202605147963503,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00108605649371754,0.000240627173564196,-0.00131776645740521,-0.000651971595796076,0.00309336571459541,-0.000338933044185308,-0.00255846256229828,-0.000867173086514282,-0.000750477781302963,-0.00114565123247931,0.000114905784943681,0.00184242905491776,-0.000245044213662873,-0.00156375020632864,1225,0.172671547615536,0.309607257273321,3.675,0.02045680473325,0
-0.00114329035489372,-0.000775878428648248,0.0370954515120785,0.110579452168456,0.271641263535534,1.22101097989453,0.208109321934643,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00114329035489372,0.000187508534209545,-0.00139951920562768,-0.000640982746995245,0.00322294415469696,-0.000353961799469502,-0.00268248041954448,-0.000775878428648248,-0.000706125099773258,-0.00108899331487021,0.000137715977686884,0.00173535150664262,-0.000198656142888228,-0.00165551303779369,1250,0.172671547615536,0.309607257273321,3.75,0.0213268958129815,0
-0.00120258380559085,-0.000794379617594695,0.0379980986393452,0.110579452168456,0.271641263535534,1.22101097989453,0.213751451967059,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00120258380559085,0.000136347701652753,-0.00147215834962231,-0.000630767582978352,0.00335374293025728,-0.000370838216658551,-0.00280621414919828,-0.000794379617594695,-0.000685802984875072,-0.000976050339381548,0.000129385063825434,0.00175143063308262,-0.000230027799410104,-0.00162269899534225,1275,0.172671547615536,0.309607257273321,3.825,0.022158893974584,0
-0.0012573415773137,-0.000719825239076611,0.0389430109138147,0.110579452168456,0.271641263535534,1.22101097989453,0.219230445636619,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0012573415773137,8.20054539530768e-05,-0.00154040755294052,-0.000629058639868721,0.00348381292190199,-0.000385386579372931,-0.00291640542046302,-0.000719825239076611,-0.000731629954584372,-0.000918351719890143,2.95513723749147e-05,0.00173088706735448,-0.000200999819528947,-0.00149808956947957,1300,0.172671547615536,0.309607257273321,3.9,0.0229704094107688,0
-0.00130514946349225,-0.000647525401876346,0.0399538182290312,0.110579452168456,0.271641263535534,1.22101097989453,0.224804063409301,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00130514946349225,1.97832685415045e-05,-0.00161976136448274,-0.000629355874697622,0.00361499808775925,-0.000401145939549239,-0.00302925369710613,-0.000647525401876346,-0.000820482635728947,-0.00105419606663802,9.9100009172616e-06,0.00176067161100289,-0.000193147092498082,-0.00151215770785022,1325,0.172671547615536,0.309607257273321,3.975,0.0237692941584172,0
-0.00134939681323223,-0.000603295757154387,0.0410197142946815,0.110579452168456,0.271641263535534,1.22101097989453,0.230265692550467,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00134939681323223,-4.14000068398368e-05,-0.00169748148492847,-0.000630721962369958,0.00374898961112231,-0.000411468077763297,-0.00313921939859459,-0.000603295757154387,-0.000804079401166892,-0.00103287364377136,-1.01429895340291e-05,0.0017830390591277,-0.000143576953669062,-0.00147071478122258,1350,0.172671547615536,0.309607257273321,4.05,0.0245439415864229,0
-0.00139986779121287,-0.000668811355378351,0.0420440814072861,0.110579452168456,0.271641263535534,1.22101097989453,0.235544156364415,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00139986779121287,-0.000101903986751376,-0.00177225380610878,-0.000631565054974455,0.00388787659743607,-0.000419369266451191,-0.0032511898484422,-0.000668811355378351,-0.000802662140667557,-0.000993159067133128,-7.68600152640006e-06,0.00185121935022369,-0.000113532448554539,-0.0014853037315861,1375,0.172671547615536,0.309607257273321,4.125,0.0252623817777814,0
-0.00145122892549378,-0.000667295439504852,0.0431220612142595,0.110579452168456,0.271641263535534,1.22101097989453,0.24080969903876,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00145122892549378,-0.00016062356342989,-0.00183846687991721,-0.000633376531878731,0.00403206302696062,-0.000432064056381942,-0.00335395825512612,-0.000667295439504852,-0.000786559865457089,-0.000894129253474855,-2.95273627685494e-05,0.00192013651600615,-0.000165538266862287,-0.00137802015416396,1400,0.172671547615536,0.309607257273321,4.2,0.0259390206745031,0
-0.00149747443756369,-0.000629748005474857,0.044166430002664,0.110579452168456,0.271641263535534,1.22101097989453,0.245974506075517,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00149747443756369,-0.000218465984372478,-0.001908236090565,-0.000630697189606065,0.00418197739857024,-0.000444918473040403,-0.00345262296209436,-0.000629748005474857,-0.000755121896558112,-0.000925250732452374,3.26681793450426e-05,0.0019993151137544,-0.000167088518228233,-0.0013338821326128,1425,0.172671547615536,0.309607257273321,4.275,0.0266056127273581,0
-0.00154283325765956,-0.000600390537832627,0.0452038682990013,0.110579452168456,0.271641263535534,1.22101097989453,0.251080639181671,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00154283325765956,-0.000264507075307531,-0.00197881082920964,-0.000636446363393696,0.00433189765302763,-0.000458996916165706,-0.00355636218029364,-0.000600390537832627,-0.000636502601105161,-0.000948648740172104,-8.7496824667354e-05,0.00196757780239025,-0.000194295773551484,-0.0013736439905672,1450,0.172671547615536,0.309607257273321,4.35,0.0271989973319703,0
-0.00158429297277593,-0.000545055081932302,0.0462874219278498,0.110579452168456,0.271641263535534,1.22101097989453,0.25631030081756,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00158429297277593,-0.000312704481427453,-0.00205553887728112,-0.000646874454083621,0.00446524165134824,-0.000473632088359972,-0.0036537417465721,-0.000545055081932302,-0.000654980074561996,-0.00103251158256011,-0.000121934578124182,0.00179519230079589,-0.000178691815032306,-0.00129706575420028,1475,0.172671547615536,0.309607257273321,4.425,0.0277342175101339,0
-0.00162256922364225,-0.000513583197238958,0.0472729227152708,0.110579452168456,0.271641263535534,1.22101097989453,0.261478145644789,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00162256922364225,-0.000359124750252042,-0.00214049165508895,-0.000658151673252815,0.0045986179716481,-0.000478445451412404,-0.00374367425093106,-0.000513583197238958,-0.000605877816769531,-0.00112559769882891,-0.000159800964982241,0.00180611476184814,-7.22420204366145e-05,-0.00120469278339386,1500,0.172671547615536,0.309607257273321,4.5,0.0282833830571983,0
-0.00165807592496312,-0.000486004386568411,0.0483583153562603,0.110579452168456,0.271641263535534,1.22101097989453,0.266329332387865,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00165807592496312,-0.000393158920052651,-0.0022311381609456,-0.000679945125034008,0.0047499920830547,-0.000477161187572446,-0.00382815899036639,-0.000486004386568411,-0.000468760174429732,-0.00118481280248037,-0.000291076292408297,0.00198613977011021,3.58374390113561e-06,-0.00112418742176537,1525,0.172671547615536,0.309607257273321,4.575,0.0287378698706831,0
-0.00170170633719519,-0.000571478741416039,0.049421210659931,0.110579452168456,0.271641263535534,1.22101097989453,0.27120496973704,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00170170633719519,-0.00042351508500922,-0.00231667447236406,-0.000710818029968664,0.00489438296478583,-0.000475494163619656,-0.00389910506292626,-0.000571478741416039,-0.000406011753664251,-0.00115893514459438,-0.000394726092482267,0.00191363107745576,1.38014686748675e-05,-0.000967427726892152,1550,0.172671547615536,0.309607257273321,4.65,0.0291167922339249,0
-0.00173968541173498,-0.000498433671184273,0.0505188930718531,0.110579452168456,0.271641263535534,1.22101097989453,0.276024390887783,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00173968541173498,-0.000454210619835336,-0.00241168490671614,-0.000735332783546501,0.00503548537634854,-0.000471002508175449,-0.00396650714484417,-0.000498433671184273,-0.000427882704809967,-0.00125773543844285,-0.000320873212443296,0.00190036172446435,6.75619247196905e-05,-0.000897590857883194,1575,0.172671547615536,0.309607257273321,4.725,0.0294356073942908,0
-0.00177125920548366,-0.00042894329613831,0.0515922392390005,0.110579452168456,0.271641263535534,1.22101097989453,0.280569307069074,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00177125920548366,-0.000494816311607348,-0.00251123754940955,-0.000746987676647557,0.0051821972964223,-0.000469943464423448,-0.00403230153806143,-0.00042894329613831,-0.000523556924671771,-0.001327163445214,-0.000160991575524834,0.00194914533039717,-4.16750356604573e-06,-0.000886399411157191,1600,0.172671547615536,0.309607257273321,4.8,0.0297127355415312,0
-0.00179792375095617,-0.00036725943483897,0.0526956730473494,0.110579452168456,0.271641263535534,1.22101097989453,0.285325964138392,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00179792375095617,-0.000542539081526099,-0.00261235125927568,-0.000752339391317463,0.0053330514457198,-0.000470436374600212,-0.00410357980105349,-0.00036725943483897,-0.000637411049946027,-0.00132788773411013,-9.58767401385727e-05,0.00199899354467921,1.02318481953818e-05,-0.00093433233412645,1625,0.172671547615536,0.309607257273321,4.875,0.0299752918889741,0
-0.00182920678057927,-0.000424311710144013,0.0538282068145432,0.110579452168456,0.271641263535534,1.22101097989453,0.289868530476975,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00182920678057927,-0.000593775844613396,-0.00271431493442839,-0.000768153798658435,0.00548469649766338,-0.000456524891190337,-0.00417074484090995,-0.000424311710144013,-0.000653617758865999,-0.00135735661199556,-0.000213140884312985,0.00202181369830553,0.000181678157500376,-0.000887569368784928,1650,0.172671547615536,0.309607257273321,4.95,0.0301628867393553,0
-0.00185759072615093,-0.000357025619094922,0.054930496033064,0.110579452168456,0.271641263535534,1.22101097989453,0.294219168879067,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00185759072615093,-0.000636213211186406,-0.00281043931376744,-0.000786775737059582,0.00563438348697155,-0.000432470568866339,-0.00423052723698616,-0.000357025619094922,-0.000582096506908943,-0.00128226114058679,-0.000231632582519725,0.00198760746467264,0.000311605507310175,-0.000797119074458978,1675,0.172671547615536,0.309607257273321,5.025,0.0302421559621997,0
-0.00189072105237028,-0.000467928970278308,0.0560634379981527,0.110579452168456,0.271641263535534,1.22101097989453,0.298735830689747,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00189072105237028,-0.000683697403328356,-0.00290802710480027,-0.000797496673289559,0.00577956846249584,-0.000401495601150652,-0.00428840958022893,-0.000467928970278308,-0.000639065886589225,-0.0012875912762537,-0.000154246843726342,0.00194321229442246,0.000400140380576254,-0.000777394458821969,1700,0.172671547615536,0.309607257273321,5.1,0.0303315992732936,0
-0.00194065046601235,-0.000635679495601699,0.0571860496059073,0.110579452168456,0.271641263535534,1.22101097989453,0.302799469372447,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00194065046601235,-0.000738104117727628,-0.00299912103610481,-0.000807500863232328,0.00592623151631617,-0.000368128581790332,-0.00434251802445482,-0.000635679495601699,-0.000725339276958802,-0.00121343398683923,-0.000141727247871952,0.00196087746467387,0.000436647537316238,-0.000722405781151896,1725,0.172671547615536,0.309607257273321,5.175,0.0303222640896353,0
-0.00199023890062353,-0.000651898631757319,0.0583246712349298,0.110579452168456,0.271641263535534,1.22101097989453,0.30666864909798,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00199023890062353,-0.000800476402031212,-0.0030853603651203,-0.000822058103893704,0.00607101653305794,-0.000333064691113743,-0.00439232532064553,-0.000651898631757319,-0.000832042088925078,-0.00115919324960124,-0.000190943383242945,0.00191246053467942,0.000461403682743659,-0.000668581230853399,1750,0.172671547615536,0.309607257273321,5.25,0.030235295430994,0
-0.00203050206515962,-0.000539316280889023,0.0595155837340915,0.110579452168456,0.271641263535534,1.22101097989453,0.310397102320508,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00203050206515962,-0.000868720340635522,-0.00316771427916321,-0.000839326775487876,0.00620409711012732,-0.000291657907171183,-0.00444140162931389,-0.000539316280889023,-0.000894892349670728,-0.00110013062184484,-0.000215663105850926,0.0017914481829787,0.000533601217068913,-0.000665139045004105,1775,0.172671547615536,0.309607257273321,5.325,0.0300994910086124,0
-0.00205956517314647,-0.000403528717793677,0.0607672959399618,0.110579452168456,0.271641263535534,1.22101097989453,0.314534053324201,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00205956517314647,-0.000940219595021884,-0.00324389297273157,-0.000856697267384454,0.00633849555230088,-0.000252707921747872,-0.00449814838740043,-0.000403528717793677,-0.000953792346379299,-0.00102900676662063,-0.000237317177033031,0.00180311536897625,0.000516027916507635,-0.000748530768375986,1800,0.172671547615536,0.309607257273321,5.4,0.0300067141153419,0
-0.00209253221199157,-0.000449264074642163,0.0620157049564945,0.110579452168456,0.271641263535534,1.22101097989453,0.318480726523427,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00209253221199156,-0.00101478105875723,-0.00332820607325824,-0.000877357695883911,0.00647916505401654,-0.000204474821752874,-0.00455539544893093,-0.000449264074642163,-0.000986115593103222,-0.00112293615590273,-0.000271877141552289,0.00185642902753161,0.000647110258174053,-0.000748568922284956,1825,0.172671547615536,0.309607257273321,5.475,0.0298418018435046,0
-0.00212914491470098,-0.000466967844826683,0.0632499047806362,0.110579452168456,0.271641263535534,1.22101097989453,0.321948529465383,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00212914491470098,-0.00108997692573666,-0.00342085730711777,-0.00089888369813945,0.00661659493086236,-0.000153332179542045,-0.00461232984527642,-0.000466967844826683,-0.00100792567365785,-0.00121807702055373,-0.000279787476816503,0.00183349694715304,0.000679578326762118,-0.000767389372921636,1850,0.172671547615536,0.309607257273321,5.55,0.0296276228110927,0
-0.00215785073275692,-0.000400743549985533,0.0644858354535908,0.110579452168456,0.271641263535534,1.22101097989453,0.325687424904496,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00215785073275692,-0.00116807408065889,-0.00350581297803779,-0.000917084333499881,0.00675581557926073,-9.48529585877744e-05,-0.00466906557182892,-0.000400743549985533,-0.00103171508274569,-0.00114608826647035,-0.000239778962130969,0.00185357622480137,0.000778532149113148,-0.000748416778258175,1875,0.172671547615536,0.309607257273321,5.625,0.0294314232387127,0
-0.00219597559663147,-0.000502622784060099,0.0657378508111094,0.110579452168456,0.271641263535534,1.22101097989453,0.328909102385184,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00219597559663147,-0.00124366729762869,-0.00359056571181734,-0.000933999534971424,0.00689531460558734,-3.61954133168707e-05,-0.00471989044783059,-0.000502622784060099,-0.00101292537455917,-0.00113690829439446,-0.000230523176898001,0.00186508952671277,0.000759214124948377,-0.000685389939386215,1900,0.172671547615536,0.309607257273321,5.7,0.0291986815456366,0
-0.00223729814835776,-0.000532351977974523,0.0669875837422275,0.110579452168456,0.271641263535534,1.22101097989453,0.332087084485003,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00223729814835776,-0.00132141224869234,-0.0036814895708276,-0.000946995209533522,0.00704221343810105,1.17739122500438e-05,-0.00478174702511901,-0.000532351977974523,-0.00103832061666322,-0.00121346782419871,-0.00017368597406755,0.00195480315288906,0.000654268671423242,-0.0008337372314157,1925,0.172671547615536,0.309607257273321,5.775,0.0289561819749654,0
-0.00227551768953984,-0.000529100313719608,0.0682253297738076,0.110579452168456,0.271641263535534,1.22101097989453,0.335406055013368,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00227551768953984,-0.00139684498234642,-0.00377545567426575,-0.000959507183712366,0.00719265024840225,6.04047851570666e-05,-0.00485320913813811,-0.000529100313719608,-0.000997527394665734,-0.00123584563718472,-0.00016630433826303,0.00198589376263029,0.000647917117788787,-0.000926353831375291,1950,0.172671547615536,0.309607257273321,5.85,0.0287578112603258,0
-0.00232831984885453,-0.000685637405220357,0.0695066831691635,0.110579452168456,0.271641263535534,1.22101097989453,0.338437323926728,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00232831984885453,-0.00146356135258582,-0.00387192762386341,-0.000981373532940125,0.00733519537168083,0.000100880107711836,-0.0049242254751194,-0.000685637405220357,-0.000893658732863811,-0.00127966161788586,-0.00029270351167157,0.00191499334327119,0.000549539288907346,-0.00095373929953658,1975,0.172671547615536,0.309607257273321,5.925,0.0285529675418822,0
-0.00238417675073438,-0.000734563783284732,0.0707678034360625,0.110579452168456,0.271641263535534,1.22101097989453,0.34135914655342,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00238417675073438,-0.00153561205305066,-0.00397047512909765,-0.00100589049910527,0.00747862161020759,0.000145146818332988,-0.00499413323532717,-0.000734563783284732,-0.000977091040567426,-0.0013065393283447,-0.000320922694140861,0.00191032768938245,0.00058267978805558,-0.000929570564541964,2000,0.172671547615536,0.309607257273321,6,0.0283758685264215,0
-0.00243732088261514,-0.000710297601513756,0.0720194081692174,0.110579452168456,0.271641263535534,1.22101097989453,0.344027008179177,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00243732088261514,-0.00161730456248806,-0.00405616012393924,-0.00103846794267031,0.00762815129955206,0.000193217360245719,-0.00506693586338556,-0.000710297601513756,-0.00106757846074859,-0.0011425929741628,-0.000429352778866044,0.00199012752047446,0.000636990831624988,-0.000966779107598517,2025,0.172671547615536,0.309607257273321,6.075,0.0282184048656721,0
-0.00248829911396561,-0.000683825966069774,0.0732734555003437,0.110579452168456,0.271641263535534,1.22101097989453,0.346776789560501,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00248829911396561,-0.00169391536036732,-0.0041416858642918,-0.00108002924377974,0.00776923181749155,0.000243588829079717,-0.00513696906550043,-0.000683825966069774,-0.00101556124722561,-0.00116745463301057,-0.000544496976228308,0.00186652718201502,0.000672679415980355,-0.0009395230293202,2050,0.172671547615536,0.309607257273321,6.15,0.0281202759821319,0
-0.00254412229482885,-0.000743432623358256,0.0745253805843937,0.110579452168456,0.271641263535534,1.22101097989453,0.349336957010999,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00254412229482885,-0.00176558248514452,-0.00423819885388821,-0.00112493014690636,0.0079057720183028,0.000294458307636567,-0.00521167297479858,-0.000743432623358256,-0.000975037500655427,-0.00127519036996631,-0.000589395652284441,0.00184085861996922,0.000664452786456128,-0.000995279690459614,2075,0.172671547615536,0.309607257273321,6.225,0.0280946753823765,0
-0.00260240124565423,-0.00076579559907827,0.0758135462972191,0.110579452168456,0.271641263535534,1.22101097989453,0.351504077351696,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00260240124565423,-0.00183681777716963,-0.0043319939332344,-0.0011652190744612,0.00804320311766277,0.000336194603092066,-0.00529178007637257,-0.00076579559907827,-0.000943340981152193,-0.00123433861640817,-0.000545260423761849,0.0018330464312799,0.000558076433920487,-0.00107435376296768,2100,0.172671547615536,0.309607257273321,6.3,0.028087277616531,0
-0.00265987324559033,-0.000783856825276547,0.077083177022048,0.110579452168456,0.271641263535534,1.22101097989453,0.354000502193121,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00265987324559033,-0.00191064846145011,-0.00442015667186917,-0.0011987413551406,0.00817559647437903,0.000377833803723528,-0.00537528806544628,-0.000783856825276547,-0.000980517061178866,-0.00118743855651961,-0.000457043783783591,0.00176115700105185,0.000566867857628311,-0.00108540509242612,2125,0.172671547615536,0.309607257273321,6.375,0.0282174149834576,0
-0.00273024176636562,-0.00093138737508617,0.0783646981208788,0.110579452168456,0.271641263535534,1.22101097989453,0.356408021884058,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00273024176636562,-0.00198534826468458,-0.00450500424795003,-0.00123521114948874,0.00830881010865774,0.000424305325150522,-0.0054482153362807,-0.00093138737508617,-0.000998023734138417,-0.00114184849733724,-0.000488837073388456,0.00178309108679513,0.000625884358834359,-0.000993748042717424,2150,0.172671547615536,0.309607257273321,6.45,0.0284237383547329,0
-0.00281117396699288,-0.00106251194789825,0.079679850524781,0.110579452168456,0.271641263535534,1.22101097989453,0.358006815267633,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00281117396699288,-0.00206486250921237,-0.00459558390455888,-0.00127173277230962,0.0084398287593685,0.000473990651597687,-0.00552522505836344,-0.00106251194789825,-0.00105895381619565,-0.00120139405813831,-0.000487368163587964,0.00172854369957996,0.000637212141326307,-0.00102429265450631,2175,0.172671547615536,0.309607257273321,6.525,0.0286099013624113,0
-0.00289680948992662,-0.00112151544313699,0.0810027023258661,0.110579452168456,0.271641263535534,1.22101097989453,0.359480849156439,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00289680948992662,-0.00214310336204275,-0.00468426363615844,-0.00131031505011124,0.00856073344833366,0.000508341927679394,-0.0056016555450546,-0.00112151544313699,-0.00103801745613209,-0.00117974099675382,-0.000514486958934167,0.00163284557909521,0.000465453316909429,-0.001014820405301,2200,0.172671547615536,0.309607257273321,6.6,0.0288802142406599,0
-0.00297597206934116,-0.0010642645351656,0.0823315947959302,0.110579452168456,0.271641263535534,1.22101097989453,0.361248085216217,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00297597206934116,-0.00221295511780368,-0.00476287363452158,-0.00135019999571977,0.0086827971021489,0.0005384143594849,-0.00568240416270136,-0.0010642645351656,-0.000941982607313712,-0.00104128051371078,-0.000518867485310592,0.00162991629333686,0.000410864177622579,-0.00108307631470499,2225,0.172671547615536,0.309607257273321,6.675,0.0292973038428541,0
-0.00305692556271249,-0.00107799651310264,0.083683940376873,0.110579452168456,0.271641263535534,1.22101097989453,0.363170890705304,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00305692556271249,-0.00229106887476845,-0.00483170483609304,-0.00138483545451961,0.00880523074949164,0.000573280826138867,-0.00576438437858855,-0.00107799651310264,-0.00105689618703568,-0.00094790480027877,-0.00046058194598465,0.00163451396727573,0.000473087524049257,-0.00109981501066234,2250,0.172671547615536,0.309607257273321,6.75,0.0298286057718594,0
-0.00314011997199784,-0.00109950001122971,0.0849649062890159,0.110579452168456,0.271641263535534,1.22101097989453,0.364558062279532,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00314011997199784,-0.00237971223486844,-0.00490236090037193,-0.00141343896667308,0.00893749120533272,0.000622080159158125,-0.00585432639502535,-0.00109950001122971,-0.00117274358771969,-0.000939961312466436,-0.00038849828835929,0.00176860588575943,0.000640745643596502,-0.00118450565026549,2275,0.172671547615536,0.309607257273321,6.825,0.0303835663708362,0
-0.00321668517124692,-0.0010436298202149,0.0863318075393482,0.110579452168456,0.271641263535534,1.22101097989453,0.365642734307504,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00321668517124692,-0.00247450610253815,-0.00496566799810701,-0.00143589196870014,0.00907865278528771,0.000677498961372178,-0.0059456567012739,-0.0010436298202149,-0.00125271588144239,-0.000855876996593998,-0.000324139458247361,0.00186429564662313,0.000712579161338083,-0.00121608179517509,2300,0.172671547615536,0.309607257273321,6.9,0.0309845968230152,0
-0.0032987273167715,-0.00109207149551294,0.0877061952325527,0.110579452168456,0.271641263535534,1.22101097989453,0.366856701519282,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0032987273167715,-0.0025731132019621,-0.00503430686703773,-0.00147057870347898,0.00921467774645455,0.000730024740550552,-0.0060411937179584,-0.00109207149551294,-0.00132181427176026,-0.000907834040577952,-0.000457402466035438,0.00181388480432204,0.000721370683179785,-0.00125651846299007,2325,0.172671547615536,0.309607257273321,6.975,0.0316867638741837,0
-0.00338146179567987,-0.00109889319757754,0.0890604259480207,0.110579452168456,0.271641263535534,1.22101097989453,0.367571302408869,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00338146179567987,-0.00268089384401563,-0.00510005779625658,-0.0015129039473578,0.00935344913531406,0.000789945338249967,-0.00613281015971552,-0.00109889319757754,-0.0014218210224873,-0.000874112269029079,-0.000549729773938746,0.00186536139394007,0.000767875914841701,-0.00121103710017476,2350,0.172671547615536,0.309607257273321,7.05,0.0324351414203638,0
-0.00346197018502282,-0.00108278760535296,0.0904281983923204,0.110579452168456,0.271641263535534,1.22101097989453,0.368596218123577,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00346197018502282,-0.00278468299600136,-0.00515632274070303,-0.00155107310170431,0.00949668691611988,0.000844329958215406,-0.0062172170762125,-0.00108278760535296,-0.0013852162653141,-0.00076822794574168,-0.000508517316932948,0.00189007283148818,0.000747279697403259,-0.00114684703813228,2375,0.172671547615536,0.309607257273321,7.125,0.0332647136812425,0
-0.00354281331402815,-0.00107105114954175,0.0918064926597197,0.110579452168456,0.271641263535534,1.22101097989453,0.369228047626165,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00354281331402815,-0.00289005931931056,-0.00521756143464645,-0.00159222763755485,0.00963074062006592,0.000908758569175523,-0.00630273800591807,-0.00107105114954175,-0.00140891859269544,-0.000812331716406364,-0.000556447109324485,0.00179582048376872,0.000842544591082014,-0.00113794814017012,2400,0.172671547615536,0.309607257273321,7.2,0.0341134632980308,0
-0.00362740351183553,-0.00112515158826259,0.0931799661240824,0.110579452168456,0.271641263535534,1.22101097989453,0.369642210451104,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00362740351183553,-0.00299930948857717,-0.00527495029209794,-0.00164107566635394,0.0097627563799277,0.000974372344423571,-0.00639483069034968,-0.00112515158826259,-0.00144207049354692,-0.000755320677063886,-0.000638328189886432,0.00176713346038185,0.000870203889126825,-0.00122252151593303,2425,0.172671547615536,0.309607257273321,7.275,0.0350056944291329,0
-0.00371009799040527,-0.00109650979339397,0.0945642083820302,0.110579452168456,0.271641263535534,1.22101097989453,0.369945027902385,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00371009799040527,-0.00310564112735308,-0.00533048577743701,-0.00168978305719446,0.00989322918752155,0.00103185905299875,-0.0064870373826942,-0.00109650979339397,-0.00141611397852005,-0.000747847028922757,-0.000643188697772099,0.00174103539848474,0.000766199374241787,-0.00123874256019492,2450,0.172671547615536,0.309607257273321,7.35,0.0359270927616511,0
-0.00379523378955768,-0.00112668087098912,0.0959867510712313,0.110579452168456,0.271641263535534,1.22101097989453,0.37017407262278,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00379523378955768,-0.00320537873638864,-0.00538984668442683,-0.00174311440338804,0.0100205321463489,0.00108681021480854,-0.00657797742793478,-0.00112668087098912,-0.00134155761321265,-0.000792773011893577,-0.000734914469090172,0.00170579966250341,0.000753867531804226,-0.00120009077969982,2475,0.172671547615536,0.309607257273321,7.425,0.0368482389962609,0
-0.00387759838268022,-0.00110423539788131,0.0974061208322318,0.110579452168456,0.271641263535534,1.22101097989453,0.370440029514597,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00387759838268022,-0.00331020577074143,-0.00544559077840222,-0.00180594422370242,0.0101439983961889,0.0011454639907907,-0.00666425953261566,-0.00110423539788131,-0.00140493380692074,-0.000739537603778449,-0.00081368024982022,0.00163791780996621,0.00078752299914643,-0.00115791528392889,2500,0.172671547615536,0.309607257273321,7.5,0.0378306084164041,0
-0.00396010847274101,-0.00109850524662489,0.0988205213927741,0.110579452168456,0.271641263535534,1.22101097989453,0.370345024682265,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00396010847274101,-0.00342292216399734,-0.00550550682868377,-0.00187032545579462,0.0102646459995851,0.00120147518343632,-0.00675109678156924,-0.00109850524662489,-0.00148514034465237,-0.000797890667633642,-0.000860064664278286,0.00163004972789622,0.000724779389667042,-0.00114864407525957,2525,0.172671547615536,0.309607257273321,7.575,0.0387805045821588,0
-0.00404549045516418,-0.0011317054851651,0.100228909806842,0.110579452168456,0.271641263535534,1.22101097989453,0.370016126361027,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00404549045516418,-0.0035304731325738,-0.00556757664965879,-0.00193304022472786,0.0103997107931063,0.00124639508145555,-0.00683330668821201,-0.0011317054851651,-0.00143255533914978,-0.000821450830100905,-0.000809862491715984,0.0017770973205035,0.000606212507925227,-0.00109246135622472,2550,0.172671547615536,0.309607257273321,7.65,0.0397196871952886,0
-0.00413040125085118,-0.00113211856130008,0.101681772136784,0.110579452168456,0.271641263535534,1.22101097989453,0.369498143645148,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00413040125085118,-0.00363136408439757,-0.00562817972596749,-0.00198620557400028,0.0105283640941876,0.00127788835263176,-0.0069128316642383,-0.00113211856130008,-0.00134745281609157,-0.000797515404492711,-0.000735384590890216,0.00170765361683279,0.000429764449778951,-0.0010654773917819,2575,0.172671547615536,0.309607257273321,7.725,0.0405979862875622,0
-0.00421536329828819,-0.00113305534316231,0.103114351564552,0.110579452168456,0.271641263535534,1.22101097989453,0.369167125387056,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00421536329828819,-0.00373569107854489,-0.00568295816676279,-0.00203571939104482,0.0106489122947211,0.00129835556557239,-0.00699921391322217,-0.00113305534316231,-0.00140336378722779,-0.000752825261396197,-0.000651203425002271,0.0016176320849388,0.000287136135739082,-0.00114651491655549,2600,0.172671547615536,0.309607257273321,7.8,0.0414964939172033,0
-0.00430964707948761,-0.00126704591979678,0.104566364881262,0.110579452168456,0.271641263535534,1.22101097989453,0.368782149753534,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00430964707948761,-0.00383827954644274,-0.00573752831928382,-0.00208374667804789,0.0107699790269147,0.00132124133980236,-0.00708882466111847,-0.00126704591979678,-0.0013511579300215,-0.000723766026238083,-0.000646321661858984,0.00162482499752256,0.000320523078437454,-0.00120163348155365,2625,0.172671547615536,0.309607257273321,7.875,0.0423582418336524,0
-0.00441498610147763,-0.00137755694494455,0.105998172382884,0.110579452168456,0.271641263535534,1.22101097989453,0.367801307997371,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00441498610147763,-0.00393273579039383,-0.00578970053296244,-0.00212942067730883,0.0108942646111865,0.00135482457528677,-0.0071872776486171,-0.00137755694494455,-0.00126333471473046,-0.000698535978460305,-0.00060657306537845,0.00165567554521795,0.000440993337259045,-0.00129165328931956,2650,0.172671547615536,0.309607257273321,7.95,0.0431191986883117,0
-0.00451220555714234,-0.00130905319859524,0.107449240790327,0.110579452168456,0.271641263535534,1.22101097989453,0.366977369719087,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00451220555714234,-0.0040223673434117,-0.00584224404029258,-0.00217559812715234,0.0110136779255016,0.00139575321906929,-0.0072838444462187,-0.00130905319859524,-0.00120843952675391,-0.000706940497833678,-0.000617579780795074,0.00157263144966557,0.000545594681501383,-0.00129611239991231,2675,0.172671547615536,0.309607257273321,8.025,0.0438687187503165,0
-0.00460859137085995,-0.00127207344443761,0.108924577671174,0.110579452168456,0.271641263535534,1.22101097989453,0.365802920311577,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00460859137085995,-0.00411851327041572,-0.00590277485840563,-0.00221632963603518,0.0111353545209276,0.001448066080224,-0.00738381658264201,-0.00127207344443761,-0.00129031083240576,-0.000801691619069612,-0.000547423213080544,0.00164782877073261,0.000675784133031021,-0.00132284941672579,2700,0.172671547615536,0.309607257273321,8.1,0.0445754167357638,0
-0.00469292681631964,-0.00113083191696447,0.110410114576661,0.110579452168456,0.271641263535534,1.22101097989453,0.364429741695658,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00469292681631964,-0.00422354134483993,-0.00596368019087183,-0.00225478741379789,0.011270018122337,0.00150448633960208,-0.00748223856514093,-0.00113083191696447,-0.00137122266160553,-0.000807058534581889,-0.000518182087319013,0.00177235346100111,0.00074942961302668,-0.00130623116754617,2725,0.172671547615536,0.309607257273321,8.175,0.0451635630211942,0
-0.00477679414846147,-0.00112230745700446,0.111910331516674,0.110579452168456,0.271641263535534,1.22101097989453,0.362990973748994,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00477679414846147,-0.00432186343206223,-0.00602601522412743,-0.0022955992157701,0.0113998547011552,0.00156696434732761,-0.00757716908308663,-0.00112230745700446,-0.0013246336217547,-0.000831691667289725,-0.000547382480249786,0.0017324339222912,0.000831503759843415,-0.00126177195732129,2750,0.172671547615536,0.309607257273321,8.25,0.0457200739871195,0
-0.00485256542192496,-0.00101241572716965,0.113387575007266,0.110579452168456,0.271641263535534,1.22101097989453,0.361364112938773,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00485256542192496,-0.00442220725875144,-0.00609634137681593,-0.00235417095192474,0.011530493172013,0.00162747020925087,-0.00767028831959194,-0.00101241572716965,-0.0013235556057151,-0.000939446230253858,-0.000797124004201012,0.00175229856827907,0.000803187441036274,-0.00125737590070211,2775,0.172671547615536,0.309607257273321,8.325,0.0461444238050862,0
-0.00492920290486188,-0.0010392525349048,0.114922571032399,0.110579452168456,0.271641263535534,1.22101097989453,0.359880933286028,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00492920290486188,-0.00451694761919487,-0.0061716948351463,-0.00243427336256318,0.0116657311946592,0.00169493641472175,-0.00777102995688,-0.0010392525349048,-0.00128119357100867,-0.000998759702529057,-0.00102435157868202,0.0017809270889694,0.000886442533265341,-0.00134351028847764,2800,0.172671547615536,0.309607257273321,8.4,0.0466268701714652,0
-0.00501491428209781,-0.00113699330707328,0.116432003501662,0.110579452168456,0.271641263535534,1.22101097989453,0.358017286576411,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00501491428209781,-0.0046195859075128,-0.00624785399107952,-0.00251403942168316,0.0117939491633475,0.00176118629312143,-0.00786770311586455,-0.00113699330707328,-0.00136625277275828,-0.00100361595899401,-0.00105513789510979,0.00171483184194692,0.000877870323782185,-0.00127436814912818,2825,0.172671547615536,0.309607257273321,8.475,0.0470038487602391,0
-0.00509946196679954,-0.00113588066496263,0.117960518040033,0.110579452168456,0.271641263535534,1.22101097989453,0.356180598124964,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00509946196679954,-0.00473088091845893,-0.00632229963076429,-0.00259302105179786,0.0119175259148463,0.00182950112286429,-0.00796064720889066,-0.00113588066496263,-0.00147402968874247,-0.0010005732686548,-0.00105573836319317,0.00165427192013922,0.000913197685818631,-0.00124570407069928,2850,0.172671547615536,0.309607257273321,8.55,0.0472893793579283,0
-0.0051934704955004,-0.00123423988128452,0.119505630416867,0.110579452168456,0.271641263535534,1.22101097989453,0.353981195705146,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0051934704955004,-0.00484529917413246,-0.0063947498037795,-0.00266965934851047,0.0120386269819763,0.00190313045353761,-0.00805446663084913,-0.00123423988128452,-0.00153270014958787,-0.000950304168901558,-0.00102564044829391,0.00162328985522959,0.000976242037908525,-0.00124796342792158,2875,0.172671547615536,0.309607257273321,8.625,0.0474738202772323,0
-0.0052807490451707,-0.00115480941819527,0.121083300085193,0.110579452168456,0.271641263535534,1.22101097989453,0.351580266532441,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0052807490451707,-0.00497088515923074,-0.00645229582242486,-0.002751498415617,0.012160953000727,0.00197915613385931,-0.00813412210788798,-0.00115480941819527,-0.0016579137463249,-0.000780080182671294,-0.00109577445026769,0.00162790529569879,0.00101063224190041,-0.00106792808868107,2900,0.172671547615536,0.309607257273321,8.7,0.0475490621547959,0
-0.00536496482993729,-0.00113947101593036,0.122647260323405,0.110579452168456,0.271641263535534,1.22101097989453,0.349275001025492,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00536496482993729,-0.00509200823862788,-0.00651705994527637,-0.00283695502554006,0.0122794470300913,0.00205524281512326,-0.00820661714542858,-0.00113947101593036,-0.00160219930555362,-0.000882335836453997,-0.00113913135976472,0.00157306861286368,0.00101027472355223,-0.000982848082165814,2925,0.172671547615536,0.309607257273321,8.775,0.047566250446188,0
-0.00545011992108887,-0.00113072195460836,0.124240184627648,0.110579452168456,0.271641263535534,1.22101097989453,0.346797508035726,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00545011992108887,-0.00520600548378591,-0.00659344909767235,-0.00292334075994988,0.0123901322763438,0.00213330309725011,-0.00828224255243068,-0.00113072195460836,-0.00154393471481164,-0.000999920811833135,-0.00114578117501017,0.00148796385775185,0.0010369633461962,-0.00101920705696129,2950,0.172671547615536,0.309607257273321,8.85,0.047526469222941,0
-0.00553095921710454,-0.00106850352474969,0.125798555480118,0.110579452168456,0.271641263535534,1.22101097989453,0.34378720038145,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00553095921710454,-0.00532856629628318,-0.00666762936092683,-0.00301809346605242,0.0125011872714872,0.00221531050903476,-0.00836217896552702,-0.00106850352474969,-0.00161849888380295,-0.000966015088879602,-0.00125937569656492,0.00147511321775026,0.00108770649180457,-0.00106421613865238,2975,0.172671547615536,0.309607257273321,8.925,0.0473625162754603,0
-0.00560369363212598,-0.000993147221008302,0.127352595505785,0.110579452168456,0.271641263535534,1.22101097989453,0.341421104103533,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00560369363212598,-0.00544939675749213,-0.00673808326671787,-0.00311200722566593,0.0126024749688684,0.00228998703523399,-0.00844737064445302,-0.000993147221008302,-0.00162047107875763,-0.000964112051843559,-0.00123960606084075,0.00135676026907272,0.00100198359897373,-0.00112855892378106,3000,0.172671547615536,0.309607257273321,9,0.0472462209820757,0
-0.00568399144582097,-0.00106002624965281,0.128923062404574,0.110579452168456,0.271641263535534,1.22101097989453,0.33850747669335,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00568399144582097,-0.00557176026374915,-0.0068135792231644,-0.00319969222039012,0.0127048838592816,0.00237476391735507,-0.00853052831824032,-0.00106002624965281,-0.00161801843056748,-0.000995437143155585,-0.00117996485371634,0.0013757889409473,0.00113896649521545,-0.00110190579552293,3025,0.172671547615536,0.309607257273321,9.075,0.0469654606640169,0
-0.00576080057505478,-0.00103627124518306,0.130490566704186,0.110579452168456,0.271641263535534,1.22101097989453,0.335561131391126,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00576080057505478,-0.00569065018746132,-0.00688908089605854,-0.00329017089105273,0.0128116973716597,0.00246560889254336,-0.00859706366319471,-0.00103627124518306,-0.00160050462151324,-0.00101638540887962,-0.00121479605618935,0.0014287354269308,0.00118565101310212,-0.000896832996595713,3050,0.172671547615536,0.309607257273321,9.15,0.0466405536874843,0
-0.00584329782765369,-0.00109694140300894,0.132099388745679,0.110579452168456,0.271641263535534,1.22101097989453,0.332386704792669,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00584329782765369,-0.00582266889832611,-0.00697088204802109,-0.00338815776735925,0.0129216047399133,0.00255614462750574,-0.00866019137860082,-0.00109694140300894,-0.00175521058067696,-0.00108296104339793,-0.00130346894754098,0.00145612467007226,0.00121191280184329,-0.000849305370764834,3075,0.172671547615536,0.309607257273321,9.225,0.0462301433457622,0
-0.00592907936733274,-0.00113023797033739,0.133691642267055,0.110579452168456,0.271641263535534,1.22101097989453,0.328872452141348,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00592907936733274,-0.00596021466742188,-0.00705830470126493,-0.00349098345216161,0.0130245667881005,0.00263818476828217,-0.00871678879481925,-0.00113023797033739,-0.00182265175038575,-0.00115847102352953,-0.00136153745584466,0.00137033098830796,0.0010827450267828,-0.000768589920946446,3100,0.172671547615536,0.309607257273321,9.3,0.0457459958165314,0
-0.00601656451290701,-0.00117151818905918,0.13527952149269,0.110579452168456,0.271641263535534,1.22101097989453,0.325422215831116,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00601656451290701,-0.00610263438423871,-0.00715280528649296,-0.00359177907941765,0.0131198701656551,0.00270959762827942,-0.00877277607189341,-0.00117151818905918,-0.00187686538595354,-0.00124942785394353,-0.00132887358731967,0.00128824876366917,0.000962022264673191,-0.000745244060182712,3125,0.172671547615536,0.309607257273321,9.375,0.0452262851387087,0
-0.00610675486595097,-0.00119000501852935,0.136903448374199,0.110579452168456,0.271641263535534,1.22101097989453,0.322027091904449,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00610675486595097,-0.00623683831766769,-0.00724376791721279,-0.00368879115995387,0.0132116357317236,0.00277663504142136,-0.00882414372410655,-0.00119000501852935,-0.00179362918330012,-0.00121384086237757,-0.00130370450013374,0.00123133340342647,0.000916139336378066,-0.000690423722321893,3150,0.172671547615536,0.309607257273321,9.45,0.0446150840015558,0
-0.00619410686955215,-0.00116623673380966,0.138500847427663,0.110579452168456,0.271641263535534,1.22101097989453,0.318467126456042,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00619410686955215,-0.00636913267733017,-0.00732911508973764,-0.00378408520004302,0.0133063636399851,0.00285818527134167,-0.00887331144412346,-0.00116623673380966,-0.00177359744309476,-0.00114733173053778,-0.00127005989705118,0.00125650727723672,0.00107550749941112,-0.000664595743986839,3175,0.172671547615536,0.309607257273321,9.525,0.0439649697010626,0
-0.00628647983078451,-0.00122292844429502,0.140115013663346,0.110579452168456,0.271641263535534,1.22101097989453,0.314612482437746,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00628647983078451,-0.00649979498625807,-0.00741497275775403,-0.00387741290179667,0.0133914851763241,0.00294601005104735,-0.00892705793285759,-0.00122292844429502,-0.0017355611199313,-0.00115076016220093,-0.00123603542256064,0.00113389937433881,0.0011492787068732,-0.00072264278515337,3200,0.172671547615536,0.309607257273321,9.6,0.0432645579613814,0
-0.00638319980475781,-0.00128692130401422,0.141744813149042,0.110579452168456,0.271641263535534,1.22101097989453,0.31066945738281,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00638319980475781,-0.00661827665247639,-0.00750290297486878,-0.00397588791258009,0.0134780433365427,0.00302775796665949,-0.00898807602159747,-0.00128692130401422,-0.00158161269053324,-0.00115434813126539,-0.00131417373149975,0.00117339995787436,0.00108640800188636,-0.000799833014520448,3225,0.172671547615536,0.309607257273321,9.675,0.0425111689562526,0
-0.00648167376824613,-0.00130857726091544,0.143393273899921,0.110579452168456,0.271641263535534,1.22101097989453,0.306789648186196,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00648167376824613,-0.00672867554533349,-0.0075827705184984,-0.00408056390967374,0.0135755181713681,0.00310858382511615,-0.00904358472716316,-0.00130857726091544,-0.00150145090405024,-0.00107789665582569,-0.0013928319905679,0.0012795733313258,0.00108213436889975,-0.000737220757484823,3250,0.172671547615536,0.309607257273321,9.75,0.0417493408217086,0
-0.0065828183041959,-0.00133747470021699,0.145023016460028,0.110579452168456,0.271641263535534,1.22101097989453,0.302604224643803,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0065828183041959,-0.00685283051076016,-0.00766641052781694,-0.00418179479545992,0.0136679247310027,0.00319426694561404,-0.00910082770743374,-0.00133747470021699,-0.00164911156057757,-0.00112493692732975,-0.00134346648032274,0.00124646824469432,0.00114193593131466,-0.000776854178281163,3275,0.172671547615536,0.309607257273321,9.825,0.0409104139175147,0
-0.00667617672692771,-0.00126380391450866,0.146691039292533,0.110579452168456,0.271641263535534,1.22101097989453,0.298498481223765,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00667617672692771,-0.0069749184135809,-0.00775597628942796,-0.00427435123988508,0.0137712468970069,0.00327993887710137,-0.00916161839473126,-0.00126380391450866,-0.00162597323209127,-0.00117621231274066,-0.00123936404681941,0.00137330023081069,0.00115018777610627,-0.000792679222175145,3300,0.172671547615536,0.309607257273321,9.9,0.040057012280721,0
-0.00677027700042382,-0.00124553366288898,0.148353167640377,0.110579452168456,0.271641263535534,1.22101097989453,0.294041042626327,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00677027700042382,-0.00710264026442647,-0.00783915331023334,-0.00436383168323381,0.0138706823395164,0.00336535328889727,-0.00921709412202029,-0.00124553366288898,-0.00171094119828226,-0.00110968203754602,-0.00120452625696214,0.00129570024528597,0.00114135767666502,-0.000734933315006578,3325,0.172671547615536,0.309607257273321,9.975,0.0391284984031977,0
-0.00686479260937945,-0.00125875062768358,0.150025294581196,0.110579452168456,0.271641263535534,1.22101097989453,0.289464533469344,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00686479260937945,-0.00724135181440778,-0.00791834818203529,-0.00445933320875061,0.013957886784836,0.0034480523475292,-0.00926538580167978,-0.00125875062768358,-0.00183406043020137,-0.00105771073950165,-0.00127427439300273,0.00118655665828405,0.00110137888094086,-0.00066041221766969,3350,0.172671547615536,0.309607257273321,10.05,0.0381533610490925,0
-0.00694936745123066,-0.00113374609909416,0.151670118244501,0.110579452168456,0.271641263535534,1.22101097989453,0.285088020670276,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00694936745123066,-0.00738262873031492,-0.00798695159384142,-0.00455665309430311,0.0140434059148062,0.00353098446397879,-0.00931639155757293,-0.00113374609909416,-0.00187602083448871,-0.0009166830590817,-0.00129695547405875,0.00115316419411166,0.00111306942610145,-0.000678209017939146,3375,0.172671547615536,0.309607257273321,10.125,0.037192719418171,0
-0.00703187905416804,-0.00110571819417844,0.153341164724607,0.110579452168456,0.271641263535534,1.22101097989453,0.280529296379512,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00703187905416804,-0.0075274686688663,-0.00805332743476382,-0.0046591133081492,0.0141326561070254,0.00361561840860221,-0.00936372267712863,-0.00110571819417844,-0.00192301383445536,-0.00089828677161231,-0.00135272148033173,0.00118873585509081,0.0011136222575837,-0.000639051692519053,3400,0.172671547615536,0.309607257273321,10.2,0.0362229347926105,0
-0.00711123009535916,-0.00105800424566465,0.155002612466338,0.110579452168456,0.271641263535534,1.22101097989453,0.275911490105123,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00711123009535916,-0.00767135051375914,-0.00811679783242675,-0.00475554718977166,0.0142267286079696,0.00369952076606897,-0.0094112748001715,-0.00105800424566465,-0.00191199165334021,-0.000846397478838419,-0.00129570346612752,0.00124556897975413,0.00113461412648206,-0.000638810418339931,3425,0.172671547615536,0.309607257273321,10.275,0.0351875147451477,0
-0.00719052646311884,-0.00105894541806358,0.156705182674588,0.110579452168456,0.271641263535534,1.22101097989453,0.271244804701551,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00719052646311884,-0.00781198058908567,-0.00817948351231807,-0.00485049732100233,0.0143199778953312,0.00379685094163108,-0.00946059781639007,-0.00105894541806358,-0.00187734414439912,-0.000841026578462022,-0.00125822135442734,0.00124637903651122,0.00129232366012829,-0.000644882151968984,3450,0.172671547615536,0.309607257273321,10.35,0.0341567929530055,0
-0.00726705235887312,-0.00102524319762544,0.158385730777121,0.110579452168456,0.271641263535534,1.22101097989453,0.266304320283326,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00726705235887312,-0.00795065239091514,-0.00823838985362325,-0.00494096868513288,0.0144103626041858,0.00389790885217801,-0.00950572973887237,-0.00102524319762544,-0.00186612908219595,-0.000786990562986125,-0.00120804032424052,0.00119756244905904,0.00132628858644446,-0.000615230673211121,3475,0.172671547615536,0.309607257273321,10.425,0.0331147048019344,0
-0.00734641620594985,-0.00105384736631798,0.160101309090782,0.110579452168456,0.271641263535534,1.22101097989453,0.261437157353717,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00734641620594985,-0.00809847742914873,-0.00829521693401251,-0.00503202238260356,0.0144963731116282,0.00399242705918049,-0.00955205909973158,-0.00105384736631798,-0.00196682781124687,-0.000754048994112051,-0.00120389488054025,0.00115272016386458,0.00126481778319479,-0.000620144270735276,3500,0.172671547615536,0.309607257273321,10.5,0.0320629365659719,0
-0.00742895883646008,-0.0010887475787972,0.161811299060046,0.110579452168456,0.271641263535534,1.22101097989453,0.25642811938791,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00742895883646008,-0.0082490724307437,-0.00835408464682534,-0.00511753883629441,0.0145807224921041,0.00409009630778617,-0.00959971483001528,-0.0010887475787972,-0.0019919197633768,-0.000806464881287885,-0.00115391995278334,0.00111207071719049,0.00129863694616927,-0.000626101820279762,3525,0.172671547615536,0.309607257273321,10.575,0.0309607059174506,0
-0.0075087052175538,-0.00105897694355726,0.16350710412546,0.110579452168456,0.271641263535534,1.22101097989453,0.251322632564983,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0075087052175538,-0.00839629606727089,-0.00842206655995599,-0.00520538424484236,0.014665444015612,0.00418596687485158,-0.00964605316551533,-0.00105897694355726,-0.00197453864157738,-0.000889645460337767,-0.00116757021183631,0.00114532997279916,0.00127502426714858,-0.000621833214672107,3550,0.172671547615536,0.309607257273321,10.65,0.0298763494504164,0
-0.0075919412739428,-0.00111319900807896,0.165235762945442,0.110579452168456,0.271641263535534,1.22101097989453,0.246076649071225,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0075919412739428,-0.0085483374831467,-0.0084891374023702,-0.00529419581155126,0.0147503856779096,0.00427977067361403,-0.00969481405790132,-0.00111319900807896,-0.00202463554011652,-0.000892145769595823,-0.00118322418718659,0.00112691425728752,0.00125054397900023,-0.000646889415192126,3575,0.172671547615536,0.309607257273321,10.725,0.0287883361795329,0
-0.00767792695314773,-0.00114454045711924,0.166966861074119,0.110579452168456,0.271641263535534,1.22101097989453,0.240875662984217,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00767792695314773,-0.00869749189313819,-0.00855834697932482,-0.00537578766365481,0.014834233072997,0.00436693503978869,-0.00974898367083744,-0.00114454045711924,-0.00198801750954459,-0.000917688843955829,-0.00108082060989158,0.00113035568597644,0.00116421158164173,-0.000737707168281531,3600,0.172671547615536,0.309607257273321,10.8,0.0277159716428911,0
-0.00776538651605813,-0.00116765135935591,0.168679301585731,0.110579452168456,0.271641263535534,1.22101097989453,0.235535233241811,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00776538651605813,-0.00884568036923697,-0.00862504773676003,-0.00544306702472895,0.0149196285202337,0.00444971327449911,-0.00981073455400036,-0.00116765135935591,-0.00198293112911031,-0.000888928521808977,-0.00091911642799383,0.00113558055226908,0.00111317368165896,-0.000796892282212043,3625,0.172671547615536,0.309607257273321,10.875,0.0266045707020445,0
-0.00784553605944182,-0.00105702497608958,0.170431887679923,0.110579452168456,0.271641263535534,1.22101097989453,0.230008716930044,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00784553605944182,-0.00899152529081486,-0.00868764574060426,-0.00551413351699502,0.0150043264753248,0.00453655422267036,-0.00986305172920061,-0.00105702497608958,-0.00193125639494023,-0.000835735878712233,-0.000960679393442977,0.00113815833359804,0.00115999558527498,-0.000717501822736309,3650,0.172671547615536,0.309607257273321,10.95,0.0254641756722007,0
-0.00791788017959232,-0.000993836915102194,0.172175939027187,0.110579452168456,0.271641263535534,1.22101097989453,0.22478775364353,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00791788017959232,-0.00912880531460001,-0.00875350090695871,-0.00558893317032606,0.0150894041554831,0.00462383002380866,-0.00991097235060632,-0.000993836915102194,-0.00185008755236765,-0.000888299328298241,-0.000989637259321428,0.00114119861151254,0.00115062854966691,-0.000635473728200002,3675,0.172671547615536,0.309607257273321,11.025,0.024410779826201,0
-0.00799278481804875,-0.000988992411049526,0.173921525290161,0.110579452168456,0.271641263535534,1.22101097989453,0.219450423186314,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00799278481804875,-0.00927062129872831,-0.0088163246093714,-0.00566304363093215,0.0151806650442728,0.00470637701755904,-0.00995122704242494,-0.000988992411049526,-0.0018885728622214,-0.000837492897744133,-0.000980591566949891,0.00120860900923937,0.00111972167711763,-0.000546000714469507,3700,0.172671547615536,0.309607257273321,11.1,0.0233453327870848,0
-0.00806107513814623,-0.000912885380790903,0.175671397298208,0.110579452168456,0.271641263535534,1.22101097989453,0.213980205258861,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00806107513814622,-0.00941671304472701,-0.00887941813484015,-0.005731801056687,0.0152801835036118,0.0047979160874153,-0.00998898004956055,-0.000912885380790903,-0.0019379161543582,-0.000840246447399385,-0.000916717297635205,0.00132810611717614,0.00121575792497747,-0.000522252979694802,3725,0.172671547615536,0.309607257273321,11.175,0.0222790256671792,0
-0.00812432473395564,-0.000845799009971997,0.177426917475322,0.110579452168456,0.271641263535534,1.22101097989453,0.208383920502547,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00812432473395564,-0.00956706102954026,-0.00893579030547357,-0.00579475052487187,0.0153871724712441,0.00489350798199208,-0.0100289163415559,-0.000845799009971997,-0.00202013004551025,-0.000754712692279998,-0.000848714848492953,0.00141914626807694,0.00126311413728105,-0.000517382224068208,3750,0.172671547615536,0.309607257273321,11.25,0.0212358411241607,0
-0.00818502981259507,-0.000805463181794774,0.179180676713998,0.110579452168456,0.271641263535534,1.22101097989453,0.202728252030392,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00818502981259507,-0.00972734896465321,-0.00898171555414363,-0.00585194625314076,0.0154904247297491,0.00499109022096847,-0.0100630708035149,-0.000805463181794774,-0.00211294572487926,-0.000613631330841916,-0.00076157125674055,0.00136509292075954,0.001310801839268,-0.000462526965763015,3775,0.172671547615536,0.309607257273321,11.325,0.020164532999933,0
-0.00825095375968569,-0.000900835704756829,0.180946262134482,0.110579452168456,0.271641263535534,1.22101097989453,0.19721413457618,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00825095375968569,-0.00988690578633344,-0.00901755843896414,-0.00590837493237726,0.0155911426561443,0.0051029068695499,-0.0100942235939993,-0.000900835704756829,-0.00212190974220575,-0.000498249910519399,-0.000778355404870417,0.00134722799448054,0.00147678064497434,-0.000407842670343149,3800,0.172671547615536,0.309607257273321,11.4,0.019134031005268,0
-0.00832614278954608,-0.000982050657700479,0.182699631349096,0.110579452168456,0.271641263535534,1.22101097989453,0.191293952676455,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00832614278954608,-0.0100461012290467,-0.00905653948372154,-0.00597514736713306,0.015681526349146,0.00521083883492122,-0.0101206489455713,-0.000982050657700478,-0.00211796881190592,-0.000530584794845569,-0.000869406821231304,0.00119995192754189,0.00141635734004292,-0.000376008762713146,3825,0.172671547615536,0.309607257273321,11.475,0.0181280631626444,0
-0.00840048383248743,-0.00100893979981894,0.184497887436493,0.110579452168456,0.271641263535534,1.22101097989453,0.186129014864804,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00840048383248743,-0.0102013035202539,-0.00909745877855507,-0.00603514913775276,0.0157556019091071,0.00530808934548336,-0.0101571123385886,-0.00100893979981894,-0.00209177817925212,-0.000530797664821953,-0.000791839456908983,0.00101182370439324,0.00132778685354257,-0.000482296030152273,3850,0.172671547615536,0.309607257273321,11.55,0.0171710947506084,0
-0.00848405545443863,-0.00110148709753638,0.18629828286778,0.110579452168456,0.271641263535534,1.22101097989453,0.180273957461285,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00848405545443863,-0.0103643655765208,-0.00913707817344209,-0.00608740767415051,0.0158350209287769,0.00541516379180588,-0.0102015735154648,-0.00110148709753638,-0.00216580478474315,-0.000527725632433023,-0.000712663684677817,0.00106158937277347,0.00142388557420938,-0.000590258794196697,3875,0.172671547615536,0.309607257273321,11.625,0.0161657601867249,0
-0.00855992328074973,-0.00100637280793564,0.188116958660976,0.110579452168456,0.271641263535534,1.22101097989453,0.174368709186275,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00855992328074973,-0.0105277641019412,-0.00917275838344134,-0.00614523528140524,0.0159176061016723,0.00552686304300275,-0.0102505772153441,-0.00100637280793564,-0.00217310942777565,-0.000481755691213026,-0.000771320805551613,0.00109062430601631,0.00146823646133771,-0.000639396738086013,3900,0.172671547615536,0.309607257273321,11.7,0.015217282027779,0
-0.00863494090320861,-0.00102010642833967,0.189932736224326,0.110579452168456,0.271641263535534,1.22101097989453,0.168826679480553,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00863494090320861,-0.010692224236337,-0.00920682392893553,-0.00619459770832214,0.0159968497190482,0.00562606091574835,-0.0102954192654047,-0.00102010642833967,-0.0021836969029379,-0.000451854102128888,-0.00064186078944562,0.00106425408513589,0.00131948325818583,-0.000596087107947667,3925,0.172671547615536,0.309607257273321,11.775,0.014336754637388,0
-0.00871711856252265,-0.00108018428258648,0.191756486684107,0.110579452168456,0.271641263535534,1.22101097989453,0.162991858198765,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00871711856252265,-0.0108532194314593,-0.00923973393041046,-0.00623716613342659,0.0160735926968051,0.00571263308060151,-0.0103467291305908,-0.00108018428258648,-0.00215908442979301,-0.000438144904154693,-0.00059613459174504,0.00100791291936427,0.00117458084360061,-0.00068444343695257,3950,0.172671547615536,0.309607257273321,11.85,0.0134017790415359,0
-0.00880563563251214,-0.00117000097309172,0.193593070007234,0.110579452168456,0.271641263535534,1.22101097989453,0.157348312836958,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00880563563251214,-0.0110198037225825,-0.00927294941468745,-0.00628368466186483,0.0161462606777296,0.0057968564211052,-0.0104009544142677,-0.00117000097309172,-0.00219313303045641,-0.000449918715848412,-0.000615837804560461,0.000981270595517457,0.00113423637705932,-0.000707590090331946,3975,0.172671547615536,0.309607257273321,11.925,0.0125095247676045,0
-0.00889247996945801,-0.00116709928286163,0.195419391103591,0.110579452168456,0.271641263535534,1.22101097989453,0.151847784713572,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00889247996945801,-0.0111765737789671,-0.00930986590178377,-0.00633063328055492,0.0162173019366175,0.00588217626301466,-0.0104554284710212,-0.00116709928286163,-0.00211074669100797,-0.000492180019702529,-0.000612512814311832,0.000965818087395565,0.00112627683036582,-0.000731547494580764,4000,0.172671547615536,0.309607257273321,12,0.0116899459409094,0
-0.00898473470116481,-0.0012154784276876,0.197245055367469,0.110579452168456,0.271641263535534,1.22101097989453,0.145931043911223,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00898473470116481,-0.0113393125745392,-0.00934392257724972,-0.0063694949124241,0.0162957298567064,0.00596222163381495,-0.0105170729915882,-0.0012154784276876,-0.00217949295096682,-0.000444920784798895,-0.000518619328273125,0.0010298283662246,0.00107587939976015,-0.000830381422856358,4025,0.172671547615536,0.309607257273321,12.075,0.010858361240977,0
-0.00907302561616614,-0.00118235504643386,0.199065119082537,0.110579452168456,0.271641263535534,1.22101097989453,0.140330034747192,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00907302561616614,-0.0115073470871858,-0.0093662463396406,-0.00640163086746417,0.0163682152441528,0.0060375950663428,-0.0105871546515896,-0.00118235504643386,-0.00222564186620994,-0.000312309986743887,-0.000436719766354515,0.000967957714498448,0.00100964849071763,-0.000918355072687866,4050,0.172671547615536,0.309607257273321,12.15,0.0100671473175168,0
-0.00916271675774507,-0.0012045067938606,0.200879932674841,0.110579452168456,0.271641263535534,1.22101097989453,0.134852471228018,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00916271675774507,-0.011672149481363,-0.00938077564450398,-0.00642562258689856,0.0164356160994262,0.00611248370158436,-0.0106582651258242,-0.0012045067938606,-0.00219092776326755,-0.00019445384653055,-0.000320655675735493,0.000897638797922106,0.00099554285468614,-0.000934234960429854,4075,0.172671547615536,0.309607257273321,12.225,0.00932140706384495,0
-0.00926316613194288,-0.00132180121065882,0.202716517781146,0.110579452168456,0.271641263535534,1.22101097989453,0.12926353471173,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00926316613194288,-0.0118378803080702,-0.00939601371337835,-0.00644290854478427,0.0165049276093272,0.00618765448988843,-0.0107228314066371,-0.00132180121065882,-0.00222373689539143,-0.000211814521400023,-0.000252718668422287,0.000934106529105499,0.00101064849149996,-0.000875596676645042,4100,0.172671547615536,0.309607257273321,12.3,0.00857883967871055,0
-0.00935997038442257,-0.00129077449836245,0.204549530745422,0.110579452168456,0.271641263535534,1.22101097989453,0.123450530508548,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00935997038442257,-0.0120049398580015,-0.00941016216915368,-0.00646460914334688,0.0165723490450919,0.00626532963924066,-0.0107871716358596,-0.00129077449836245,-0.00221711492646128,-0.000180544462674714,-0.00029172862401464,0.00089312472455181,0.00102885596818218,-0.00085921330605864,4125,0.172671547615536,0.309607257273321,12.375,0.00786647221454067,0
-0.00945925269708181,-0.00131976871062077,0.206405680805545,0.110579452168456,0.271641263535534,1.22101097989453,0.118120088825743,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00945925269708181,-0.0121698318619737,-0.0094216698515335,-0.00648971198792066,0.0166380947358193,0.00633715453496874,-0.0108516843436866,-0.00131976871062077,-0.00219733303748518,-0.000172882314512042,-0.000335803837819575,0.00088625912455728,0.000968291747543136,-0.000845446086298857,4150,0.172671547615536,0.309607257273321,12.45,0.00720895014730146,0
-0.00956149542444617,-0.00136318672882077,0.208259388117346,0.110579452168456,0.271641263535534,1.22101097989453,0.112531498144813,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00956149542444617,-0.0123313134703015,-0.00944335623963446,-0.00651924273043467,0.0167084339488408,0.00640913234313734,-0.0109041079384944,-0.00136318672882077,-0.00216826412120336,-0.00027330060739219,-0.000390045280713015,0.000928001953025758,0.000961613386383343,-0.000731948118697534,4175,0.172671547615536,0.309607257273321,12.525,0.00657084174092682,0
-0.00965839516211743,-0.00127565685747679,0.210110464474685,0.110579452168456,0.271641263535534,1.22101097989453,0.107054719258539,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00965839516211743,-0.0125044396761346,-0.00946369491059666,-0.00654425151605776,0.0167784878275861,0.00647961756908391,-0.0109580350224979,-0.00127565685747679,-0.00229241576793379,-0.00026390140259471,-0.000326204970445062,0.000951864531282895,0.000936789441479985,-0.000715490414814568,4200,0.172671547615536,0.309607257273321,12.6,0.0059777692966919,0
-0.00974269247403088,-0.00113910260911867,0.211980499657014,0.110579452168456,0.271641263535534,1.22101097989453,0.101527434091192,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00974269247403088,-0.0126737050078071,-0.0094773928141266,-0.00656398305111047,0.0168540388115944,0.00654526100826809,-0.01101339128549,-0.00113910260911867,-0.00225514785398132,-0.000187601625255605,-0.000283909164069358,0.000971482839287547,0.000886443024385205,-0.000743440119731652,4225,0.172671547615536,0.309607257273321,12.675,0.00539191432113322,0
-0.0098272322836832,-0.00114534868159178,0.213833661799359,0.110579452168456,0.271641263535534,1.22101097989453,0.0964164066521238,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0098272322836832,-0.0128447739114536,-0.0094915950296271,-0.00658609370166656,0.016917099055807,0.00661350430944005,-0.011078797144468,-0.00114534868159178,-0.00227179530030987,-0.000182093762947731,-0.000288180451783775,0.000852793432366388,0.000916549403598725,-0.000870535322998667,4250,0.172671547615536,0.309607257273321,12.75,0.00486510363778342,0
-0.00991674859356251,-0.00117192261744409,0.215721448905319,0.110579452168456,0.271641263535534,1.22101097989453,0.0908568352112806,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.00991674859356251,-0.0130132975893671,-0.00950392660644298,-0.00661057961727322,0.0169750363714206,0.00669104989524524,-0.0111554121120197,-0.00117192261744409,-0.00224968432331562,-0.000165607765865307,-0.000349578139204838,0.000772737239741478,0.00102796437027573,-0.00100972043094593,4275,0.172671547615536,0.309607257273321,12.825,0.00433377174837616,0
-0.010005181915637,-0.00119385806427824,0.217601622776554,0.110579452168456,0.271641263535534,1.22101097989453,0.0858878503302302,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.010005181915637,-0.0131834457999413,-0.00951287255516173,-0.00665142082505793,0.0170225313493387,0.00677035736204427,-0.0112416111882299,-0.00119385806427824,-0.00227482263509646,-0.000135397521103442,-0.000511254518543061,0.000641009226401703,0.00103613919861809,-0.00113636614858918,4300,0.172671547615536,0.309607257273321,12.9,0.00389185938171563,0
-0.0100978091968791,-0.00122718287553175,0.219491311119675,0.110579452168456,0.271641263535534,1.22101097989453,0.0808346617076134,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0100978091968791,-0.0133645392860947,-0.00952514708186084,-0.00668636110968615,0.017061003122309,0.0068495574216098,-0.0113290796295237,-0.00122718287553175,-0.00241204468080805,-0.000156640942162747,-0.000474890938057553,0.000512031485816243,0.00107623039165596,-0.00115696346763566,4325,0.172671547615536,0.309607257273321,12.975,0.00345234498178374,0
-0.0101983904504667,-0.00134330056166089,0.221360619859255,0.110579452168456,0.271641263535534,1.22101097989453,0.0758141361975391,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0101983904504667,-0.0135544339573558,-0.00953474707276439,-0.00672956831852952,0.0170847105621193,0.00693394228804874,-0.0114187502652743,-0.00134330056166089,-0.00250263222723527,-0.000126862606621813,-0.000573106249463386,0.000337935990003891,0.00110868252353081,-0.00118640289299786,4350,0.172671547615536,0.309607257273321,13.05,0.00304880254715019,0
-0.0103050910084024,-0.00141003240440653,0.223240954738243,0.110579452168456,0.271641263535534,1.22101097989453,0.0709802415449816,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0103050910084024,-0.0137293081567325,-0.0095427570765613,-0.0067706267145983,0.0171079165348412,0.00701208225861522,-0.0115101344821518,-0.00141003240440653,-0.00233803287298475,-0.000111061341248743,-0.000522270813295412,0.000310513701185283,0.00104799574688534,-0.00122383378611523,4375,0.172671547615536,0.309607257273321,13.125,0.00268191515731282,0
-0.010422668515119,-0.00156164698658384,0.225145766449516,0.110579452168456,0.271641263535534,1.22101097989453,0.0664578150359084,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.010422668515119,-0.0138898550684862,-0.00954958068516745,-0.00679931213816041,0.0171263635031078,0.00709178880179613,-0.0115955658040702,-0.00156164698658384,-0.0021628088275917,-0.000103739654045776,-0.000407747539304302,0.000249981395620942,0.00107194389729096,-0.00112514579774356,4400,0.172671547615536,0.309607257273321,13.2,0.00234071659929181,0
-0.0105507051485228,-0.00169845086802243,0.22704928985658,0.110579452168456,0.271641263535534,1.22101097989453,0.0616957683645199,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0105507051485228,-0.0140545735428363,-0.00956729131335166,-0.00682926955875658,0.017145903106948,0.00717561548490178,-0.0116719809203582,-0.00169845086802243,-0.00221033901980918,-0.000238297342746962,-0.00040113559622572,0.000261918685044592,0.00111142978428998,-0.00105294874848289,4425,0.172671547615536,0.309607257273321,13.275,0.00202015184913555,0
-0.0106817300398921,-0.00172455826562789,0.22894341451871,0.110579452168456,0.271641263535534,1.22101097989453,0.0567180904378899,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0106817300398921,-0.0142234721556042,-0.00959200457777396,-0.00686061962583106,0.0171670317917809,0.00725532379970475,-0.0117582211572736,-0.00172455826562789,-0.00223794589209144,-0.000308692408274824,-0.00041250352263671,0.000275666999843578,0.00105704112615641,-0.0011344861432461,4450,0.172671547615536,0.309607257273321,13.35,0.00172749790108196,0
-0.0108092241667263,-0.00170847496117636,0.230834382086141,0.110579452168456,0.271641263535534,1.22101097989453,0.0522747593009787,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0108092241667263,-0.0143915164015522,-0.00960650519874981,-0.00689161017039052,0.0171830932494295,0.00732561218619399,-0.0118399815649045,-0.00170847496117636,-0.00224776135212515,-0.000202093865001773,-0.000407691723285187,0.000220064462720792,0.000951975571894384,-0.00109110912541064,4475,0.172671547615536,0.309607257273321,13.425,0.00147012188585668,0
-0.0109327173120211,-0.00163632675109352,0.232743471320514,0.110579452168456,0.271641263535534,1.22101097989453,0.0478548301290598,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0109327173120211,-0.0145752309976063,-0.00961706972499767,-0.00691899439947856,0.0171991988102964,0.00739853007754023,-0.0119201250843631,-0.00163632675109352,-0.00243673426942044,-0.000156391416209586,-0.00036915617114063,0.00021057918357729,0.000973721020888567,-0.00108179549621748,4500,0.172671547615536,0.309607257273321,13.5,0.001236497533937,0
-0.0110510262791782,-0.00159098649306796,0.234669962567985,0.110579452168456,0.271641263535534,1.22101097989453,0.0438020692284515,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0110510262791782,-0.0147629380942489,-0.00962855434483728,-0.00694390086826036,0.0172018774204523,0.00747234088391858,-0.012001974577523,-0.00159098649306796,-0.00248332351815504,-0.000143495780072848,-0.000331014728791089,4.08304339427055e-05,0.000991093960020831,-0.001084072244596,4525,0.172671547615536,0.309607257273321,13.575,0.00103475765077955,0
-0.0111717149203572,-0.00161081478471929,0.236586519770577,0.110579452168456,0.271641263535534,1.22101097989453,0.039895676238139,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0111717149203572,-0.0149419642574431,-0.00963057998206572,-0.00697049957469064,0.0172064483680836,0.00754877376936154,-0.0120859141766105,-0.00161081478471929,-0.00238811557963096,-3.82403372711223e-05,-0.000361695902748492,8.55321202606462e-05,0.00101424322655385,-0.00112878032617021,4550,0.172671547615536,0.309607257273321,13.65,0.000856161598037098,0
-0.0112959367741664,-0.00165365107647512,0.238510838067841,0.110579452168456,0.271641263535534,1.22101097989453,0.0358651525415594,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0112959367741664,-0.0151185680962513,-0.00963018739580792,-0.00699430870949184,0.0172181734317005,0.00762388908736449,-0.012178615974157,-0.00165365107647512,-0.00234854357360498,2.17235826869456e-06,-0.000306628172966503,0.000126687420688412,0.000996269839826757,-0.00121725432460298,4575,0.172671547615536,0.309607257273321,13.725,0.00070218627638655,0
-0.0114250017208883,-0.00171423991369928,0.240435358178375,0.110579452168456,0.271641263535534,1.22101097989453,0.0321645694888491,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0114250017208883,-0.0152878249477574,-0.00962258118520908,-0.00700230878284229,0.0172211144535928,0.00769302872681992,-0.0122757602666813,-0.00171423991369928,-0.00226997454685866,0.000104317376162199,-0.000125396112147467,5.46391797111072e-05,0.000932121960434004,-0.00128989840777081,4600,0.172671547615536,0.309607257273321,13.8,0.000563621848009724,0
-0.0115463097088146,-0.00162400961235614,0.242354159659611,0.110579452168456,0.271641263535534,1.22101097989453,0.0283738549008662,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0115463097088146,-0.015462142464528,-0.00960827332000534,-0.0070037617287351,0.017223258188167,0.00776116201429406,-0.0123793399357913,-0.00162400961235614,-0.00232679974452661,0.00018207630736939,-4.09538360991508e-05,1.95281093288656e-05,0.000901865507936463,-0.0013763316098136,4625,0.172671547615536,0.309607257273321,13.875,0.000444141045228011,0
-0.0116737984345119,-0.00171198585377463,0.244257427886811,0.110579452168456,0.271641263535534,1.22101097989453,0.0250398335132257,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0116737984345119,-0.0156264118810193,-0.00958737783003123,-0.00700931753157559,0.0172187101597584,0.00781945861802938,-0.0124870124668989,-0.00171198585377463,-0.00219010099385475,0.000278306807822097,-8.06381713312884e-05,-4.9033378790312e-05,0.00078438491508653,-0.00142235534564185,4650,0.172671547615536,0.309607257273321,13.95,0.000346330221832179,0
-0.0118064634296001,-0.00175594662594829,0.246176800604133,0.110579452168456,0.271641263535534,1.22101097989453,0.0221318441928352,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0118064634296001,-0.0157946970155006,-0.00955444192760433,-0.00701561131964221,0.0172244130005682,0.00787598851664628,-0.0125999312913138,-0.00175594662594829,-0.00225790184942752,0.000429545677227325,-6.73602073869452e-05,9.41964455973945e-05,0.0007643153669945,-0.00151683207070535,4675,0.172671547615536,0.309607257273321,14.025,0.000267943389467354,0
-0.0119464797231213,-0.00187823709160131,0.24810941553944,0.110579452168456,0.271641263535534,1.22101097989453,0.0190936098282639,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0119464797231213,-0.0159715199998197,-0.00951467699251347,-0.00701677456416213,0.0172468164176892,0.00793113136650922,-0.012727416141953,-0.00187823709160131,-0.00234744152822691,0.000519971299615678,-3.4652172211735e-05,0.000262833100341526,0.000730915554504423,-0.00167812209809404,4700,0.172671547615536,0.309607257273321,14.1,0.000199869879346279,0
-0.0120997495245395,-0.002042392138887,0.250052493570804,0.110579452168456,0.271641263535534,1.22101097989453,0.016148886853504,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0120997495245395,-0.0161432891550675,-0.00947691653841502,-0.00702605092414295,0.0172687160246942,0.00797738650049729,-0.0128518884515656,-0.002042392138887,-0.00228204628004623,0.000506824466478024,-0.000135887275229779,0.000280065764898988,0.000625936506915659,-0.00166260380223557,4725,0.172671547615536,0.309607257273321,14.175,0.00014399800222573,0
-0.0122581927131583,-0.0020950544515731,0.251979799314864,0.110579452168456,0.271641263535534,1.22101097989453,0.0136122747937479,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0122581927131583,-0.0163060017217298,-0.00944039257991555,-0.00704256147429422,0.0172802912859326,0.00802895530349915,-0.0129735059430892,-0.0020950544515731,-0.00219194434269539,0.000477653025860259,-0.000193832545052245,0.00015692383715814,0.000693361546820659,-0.00162518019987718,4750,0.172671547615536,0.309607257273321,14.25,0.00010248447789908,0
-0.0124142549685979,-0.00207428633531184,0.253942161178498,0.110579452168456,0.271641263535534,1.22101097989453,0.0111548995529413,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0124142549685979,-0.0164756637292964,-0.00940936782896573,-0.00705309637914646,0.0172887809427526,0.00808824375149993,-0.0130927018306366,-0.00207428633531184,-0.00226361261780719,0.000422718846744652,-0.000142220487565453,0.000125186450002277,0.000774337386447958,-0.00159548958591458,4775,0.172671547615536,0.309607257273321,14.325,7.06400733036134e-05,0
-0.0125661185314981,-0.00202239063456445,0.255899671777898,0.110579452168456,0.271641263535534,1.22101097989453,0.00897830315180633,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0125661185314981,-0.0166456204297946,-0.00937754501103921,-0.00706057964756945,0.0172948272289213,0.00815123695466919,-0.0132108608872686,-0.00202239063456445,-0.00224393687579648,0.000411506068804759,-9.39160597516288e-05,8.48121813618938e-05,0.000847637476719129,-0.00158681439555257,4800,0.172671547615536,0.309607257273321,14.4,4.70213045911864e-05,0
-0.0127084209128074,-0.00190430347566248,0.257844888123718,0.110579452168456,0.271641263535534,1.22101097989453,0.00720029315274618,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0127084209128074,-0.0168050523776028,-0.0093538913364746,-0.00705485456176572,0.0172989644029854,0.00822374613671749,-0.0133323993027462,-0.00190430347566248,-0.00213143495640038,0.000317975786230924,6.9216211935324e-05,6.11843979475553e-05,0.000955912136658618,-0.00161119484517134,4825,0.172671547615536,0.309607257273321,14.475,3.11020366705276e-05,0
-0.0128515949942066,-0.00190633192642887,0.259812924630449,0.110579452168456,0.271641263535534,1.22101097989453,0.00522595628426832,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0128515949942066,-0.0169598012393228,-0.00933415191060136,-0.00704047960359057,0.0173008174828586,0.00829576241412957,-0.0134559846809231,-0.00190633192642887,-0.00208270253597014,0.000279916652094353,0.000158296435560033,3.31450838135999e-05,0.000948901054081806,-0.00166242431288623,4850,0.172671547615536,0.309607257273321,14.55,1.84699564460727e-05,0
-0.0129900399282587,-0.00183932304218683,0.26180438638793,0.110579452168456,0.271641263535534,1.22101097989453,0.00385913351679213,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0129900399282587,-0.0171255191510591,-0.00930602626910321,-0.00703940303899399,0.0173038534354676,0.00836549740255278,-0.0135919729352061,-0.00183932304218683,-0.00219560473558907,0.000371523364762727,2.48154334206242e-05,3.11808783871445e-05,0.000930353367130004,-0.00178028425966847,4875,0.172671547615536,0.309607257273321,14.625,1.15382981722508e-05,0
-0.0131193938163805,-0.00173230102540744,0.263787779003814,0.110579452168456,0.271641263535534,1.22101097989453,0.00295872458237329,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0131193938163805,-0.0172829876051934,-0.00927734820047396,-0.00704335180972237,0.0172991417483791,0.00843836770799747,-0.0137308963205748,-0.00173230102540744,-0.00209911689254179,0.000380316907403136,-4.63770892280997e-05,-6.4916625141036e-05,0.000972294934762202,-0.00185808813173825,4900,0.172671547615536,0.309607257273321,14.7,7.59683868122482e-06,0
-0.0132370356470589,-0.00157406232104976,0.265768805421312,0.110579452168456,0.271641263535534,1.22101097989453,0.00247781939290286,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0132370356470589,-0.017428052406135,-0.00925008956701843,-0.00704363246696035,0.0172917405726344,0.00851945948512567,-0.0138735959645215,-0.00157406232104976,-0.00195699727394944,0.000357579890644207,-4.876056270914e-06,-7.15172889380569e-05,0.00108452616690357,-0.00189635117756763,4925,0.172671547615536,0.309607257273321,14.775,5.89201363341587e-06,0
-0.0133446058858884,-0.00145673814832516,0.267747382838215,0.110579452168456,0.271641263535534,1.22101097989453,0.00213955560008598,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0133446058858884,-0.0175726492003026,-0.00922130030425841,-0.0070443661586137,0.0172911721248224,0.00861962976934055,-0.0140168476300316,-0.00145673814832516,-0.00193165832133986,0.000398398728206285,-1.57333156243795e-05,-2.68128151683556e-05,0.00131205402285916,-0.00190735025849975,4950,0.172671547615536,0.309607257273321,14.85,5.36641114568357e-06,0
-0.0134593207358948,-0.00153107440346007,0.269738022820852,0.110579452168456,0.271641263535534,1.22101097989453,0.00221504298062953,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,-0.0134593207358948,-0.0177167921418931,-0.00918040514864678,-0.00704467656823381,0.0172873215790398,0.0087213718602887,-0.0141610893377101,-0.00153107440346007,-0.00192652085753798,0.000534596294899273,3.26900484404147e-06,-5.28939583244188e-05,0.00134790271909872,-0.00192280559950648,4975,0.172671547615536,0.309607257273321,14.925,5.6575399517844e-06,0


==> imgs/A1_NoDef_circle_avgNumericConstants.csv <==
Ts,Nsteps
0.003,5000


==> imgs/A1_NoDef_circle_avgNumericResults.csv <==
Ts,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,hand_frechetDist,hand_maxError,hand_rmsError,power_final_l1_avg,power_final_l1_max,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,0.110579452168456,0.271641263535534,1.22101097989453,0.000281208140871273,0.000318737095713049,0.000134507848634016,0.00972826943185825,0.0265551273409078,0.172671547615536,0.309607257273321


==> imgs/A1_NoDef_circle_avgStringResults.csv <==
Ts,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,hand_frechetDist,hand_maxError,hand_rmsError,power_final_l1_avg,power_final_l1_max,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},0.11,0.27,1.22,2.81 \cdot 10^{-4},3.19 \cdot 10^{-4},1.35 \cdot 10^{-4},9.73 \cdot 10^{-3},0.03,0.17,0.31


==> imgs/A2_damping_circleConstants.csv <==
Nsteps,Ts,brakeExcessHours,brakeExcessPerc,brakeExcessSamples,brakeExpSteepness,brakeF,brakeOneMinusP,brakeZx,brakeZy,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
5000,3 \cdot 10^{-3},8.33 \cdot 10^{-5},1,100,6,3,0.01,29.14,0.01,15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,-0.23,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-0.68,0.26,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.26,0.45,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/A2_damping_circleNumericConstants.csv <==
Ts,Nsteps,brakeExcessHours,brakeExcessSamples
0.003,5000,8.33333333333333e-05,99.9999999999999


==> imgs/A2_damping_circleNumericResults.csv <==
Ts,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_damp_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,3.0117937182137e-05,4.50611209338293e-08,0.00144289944932537,0.13209606112716,0.337233353832244,3.0117937182137e-05,4.50611209338293e-08,1.22125861685174,0.00020730512793591,0.000274406924059841,0.000275807709863151,0.000126685835936679,49.5660753850774,0.0100543327676903,0.00991268495744426,0.0282284344009993,49.5634247872213,0.172674958375414,0.31017790921759


==> imgs/A2_damping_circleStringResults.csv <==
Ts,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_damp_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},3.01 \cdot 10^{-5},4.51 \cdot 10^{-8},1.44 \cdot 10^{-3},0.13,0.34,3.01 \cdot 10^{-5},4.51 \cdot 10^{-8},1.22,2.07 \cdot 10^{-4},2.74 \cdot 10^{-4},2.76 \cdot 10^{-4},1.27 \cdot 10^{-4},49.57,0.01,9.91 \cdot 10^{-3},0.03,49.56,0.17,0.31


==> imgs/A2_damping_circle_avgConstants.csv <==
Nsteps,Ts,brakeExcessHours,brakeExcessPerc,brakeExcessSamples,brakeExpSteepness,brakeF,brakeOneMinusP,brakeZx,brakeZy,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
5000,3 \cdot 10^{-3},8.33 \cdot 10^{-5},1,100,6,3,0.01,29.14,0.01,15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,-0.23,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-0.68,0.26,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.26,0.45,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/A2_damping_circle_avgDecim.csv <==
cumulative_energy_dissipated,cumulative_energy_dissipated_last,cumulative_energy_injected,cumulative_energy_injected_last,dev_pos,dev_vel,deviation_xSFPxReal_l2,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,gainActiveDissipation_q,handPathLength,handVelocity_l2,hand_frechetDist,hand_maxError,hand_rmsError,power_damp_l1,power_final_l1_avg,power_final_l1_max,r_tilde_1,r_tilde_2,r_tilde_3,r_tilde_4,r_tilde_5,r_tilde_6,r_tilde_7,r_tilde_8,r_tilde_9,r_tilde_10,r_tilde_11,r_tilde_12,r_tilde_13,r_tilde_14,samples,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,time,virtual_kinetic_energy,zProj
0,7.28579373841566e-05,-0,2.90142261255053e-07,0,0,0,0.110579452168456,0.271641263535533,0,1.22101095529712,0,0.000281247530772383,0.000318695074560457,0.000134497911126719,0,0.009728304830798,0.0265550820210824,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.172671126275758,0.309606070033025,0,0,0
5.37452414201584e-16,7.28579373841566e-05,6.61977423138991e-15,2.90142261255053e-07,3.95492136053943e-06,6.47394126452625e-05,0.00217207988714024,0.110579452168456,0.271641263535533,3.58281543804215e-10,1.22101095529712,0.00197498203069083,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.18457519527183e-12,0.009728304830798,0.0265550820210824,3.95492136053943e-06,-3.92894929033272e-07,-1.96084706506783e-06,-1.06988408179465e-07,6.39819329031788e-06,2.72584316154845e-06,-7.85121364266226e-08,6.47394126452625e-05,-1.09626467779022e-05,-3.34888757719895e-05,-2.14845062844209e-06,9.40345036701127e-05,3.52103140168929e-05,-6.91425644908477e-08,25,0.172671126275758,0.309606070033025,0.075,2.08821489505407e-06,1.83460961661024
1.17495615134133e-12,7.28579373841566e-05,1.50197176839354e-11,2.90142261255053e-07,1.38157147824847e-05,0.000108339045697486,0.00316372004475506,0.110579452168456,0.271641263535533,1.72560699386512e-06,1.22101095529712,0.00217933270887969,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.63514762481864e-10,0.009728304830798,0.0265550820210824,1.38157147824847e-05,-2.16698105821589e-07,-8.09138761958317e-06,4.65880662459117e-07,1.24797716020186e-05,1.8430891571608e-06,7.71424369533953e-07,0.000108339045697486,1.27736018895134e-05,-7.46116933921136e-05,1.25776328788508e-06,5.75639190679938e-05,-8.01463097623688e-06,1.68325392166966e-05,50,0.172671126275758,0.309606070033025,0.15,2.85891778363811e-06,5.81764548693428
2.02163462435112e-11,7.28579373841566e-05,6.2819290486593e-11,2.90142261255053e-07,2.28761793528265e-05,0.000118597321587301,0.00385595813533972,0.110579452168456,0.271641263535533,1.02235634689487e-05,1.22101095529712,0.00235771881067644,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.58752394171143e-09,0.009728304830798,0.0265550820210824,2.28761793528265e-05,4.48356412001694e-06,-1.54250364513886e-05,-7.19632659878178e-06,6.26994489086208e-06,2.97183844604865e-06,5.09233272720434e-06,0.000118597321587302,4.69222908651696e-05,-8.66488340831603e-05,-9.05073772238796e-05,-5.86791164081734e-05,1.74550018258307e-05,5.38387476499337e-05,75,0.172671126275758,0.309606070033025,0.225,3.72821913982584e-06,8.05392508254716
1.23512751875313e-10,7.28579373841566e-05,1.50655778476186e-10,2.90142261255053e-07,2.38958226801878e-05,1.77184280992717e-05,0.00439580796826056,0.110579452168456,0.271641263535533,3.12442982455391e-05,1.22101095529712,0.00309089484654712,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.17659753416923e-09,0.009728304830798,0.0265550820210824,2.38958226801878e-05,1.38025108417128e-05,-1.57257769194441e-05,-1.37535848124659e-05,-4.27854661405158e-06,4.69824963960086e-06,4.32572026167847e-06,1.77184280992717e-05,0.000134446591427733,-1.85512423257531e-05,-7.9421777698791e-05,-0.000135283601710134,1.74752007384784e-05,-2.89932691592188e-05,100,0.172671126275758,0.309606070033025,0.3,6.37021217697588e-06,9.32193700232671
4.05418640778119e-10,7.28579373841566e-05,3.39388987633405e-10,2.90142261255053e-07,2.16463712219808e-05,-1.51920338570649e-05,0.00493732828345539,0.110579452168456,0.271641263535533,6.55396332018698e-05,1.22101095529712,0.00405939830946957,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.00585314107803e-08,0.009728304830798,0.0265550820210824,2.16463712219808e-05,3.26722667993562e-05,-2.38295345455042e-05,-9.21844022752305e-06,-1.79887454764338e-05,5.69360628829285e-06,-1.58935206534943e-05,-1.51920338570649e-05,0.000228637690909667,-0.000110342816252179,3.30738395150019e-05,-0.000181230765657064,1.37350097349338e-05,-0.000238523560834567,125,0.172671126275758,0.309606070033025,0.375,1.10097144978436e-05,10.3829723993396
1.22087416510092e-09,7.28579373841566e-05,5.37838313600683e-10,2.90142261255053e-07,1.77298192385408e-05,-6.25711370717303e-05,0.00549896590033679,0.110579452168456,0.271641263535533,0.000104133391900387,1.22101095529712,0.00532147211188899,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.70553936827537e-08,0.009728304830798,0.0265550820210824,1.77298192385408e-05,4.76993926139124e-05,-3.80236518526245e-05,-8.45162165360458e-06,-3.22169276383644e-05,7.5070890495077e-08,-3.98157583588561e-05,-6.25711370717302e-05,0.000197325506632355,-0.000182064354437287,1.85363556027141e-05,-0.000176612125961139,-7.74259053057689e-05,-0.000323806379593123,150,0.172671126275758,0.309606070033025,0.45,1.95125610285008e-05,10.7213046077413
2.64802568161327e-09,7.28579373841566e-05,7.74342618585643e-10,2.90142261255053e-07,7.37356209021073e-06,-0.000111866722429819,0.00598040430976294,0.110579452168456,0.271641263535533,0.000113574650898394,1.22101095529712,0.00707053621314569,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.08353779169601e-08,0.009728304830798,0.0265550820210824,7.37356209021073e-06,5.86769758344119e-05,-4.17492860323609e-05,-1.39200671149808e-07,-4.21264093151774e-05,-1.12750680299123e-05,-7.28248765742979e-05,-0.000111866722429819,0.000147765525667193,-5.58512046010452e-05,0.000101851211226508,-0.000124962037906012,-0.000131486817683985,-0.000416457699411395,175,0.172671126275758,0.309606070033025,0.525,3.18389274894572e-05,11.0326695720255
6.94746683514733e-09,7.28579373841566e-05,1.17569673918677e-09,2.90142261255053e-07,9.66434366451246e-06,8.65369270292803e-06,0.00660448600749158,0.110579452168456,0.271641263535533,0.000174883788753577,1.22101095529712,0.00902027641044787,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.07314816616444e-07,0.009728304830798,0.0265550820210824,9.66434366451246e-06,6.38416975278944e-05,-5.06168984909416e-05,6.26826928471047e-06,-4.42029718505155e-05,-1.37533120668265e-05,-9.91006242842824e-05,8.65369270292802e-06,8.39282048432801e-05,-0.000131276482671774,7.4341888511803e-05,-4.71166220007537e-05,-2.90013486233563e-05,-0.000350308008254007,200,0.172671126275758,0.309606070033025,0.6,5.13405714967768e-05,11.7887452812431
1.61261126900115e-08,7.28579373841566e-05,2.08554226371013e-09,2.90142261255053e-07,1.36798465540697e-05,4.25584472973951e-05,0.00708499261157075,0.110579452168456,0.271641263535533,0.000292798055192652,1.22101095529712,0.0111637237388667,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.68322019682799e-07,0.009728304830798,0.0265550820210824,1.36798465540697e-05,7.61870368493744e-05,-6.74331086126545e-05,1.19669319086357e-06,-4.53709932958279e-05,-9.44517642970544e-06,-0.000127016449316632,4.25584472973953e-05,0.000157258245006223,-0.000218064586249488,-4.77156925505894e-05,-2.45021152576114e-05,4.48027118639228e-05,-0.000377613051378651,225,0.172671126275758,0.309606070033025,0.675,7.72521180671155e-05,12.4937825186441
2.94164565565664e-08,7.28579373841566e-05,2.92481268307426e-09,2.90142261255053e-07,1.80062241650925e-05,5.73299672043606e-05,0.00762899670009352,0.110579452168456,0.271641263535533,0.000351109454429197,1.22101095529712,0.0135249567610392,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.96703731517078e-07,0.009728304830798,0.0265550820210824,1.80062241650925e-05,9.3981481340264e-05,-9.36758418494288e-05,-1.63468149194212e-06,-5.06124968727062e-05,-6.22861580927392e-06,-0.000158436579469769,5.73299672043606e-05,0.000237693293485613,-0.000339489859855772,-4.01101486106716e-05,-5.54406791394358e-05,3.8638434339148e-05,-0.000413509815615126,250,0.172671126275758,0.309606070033025,0.75,0.000112555685109867,12.6500083899129
4.48900629428129e-08,7.28579373841566e-05,3.14650174475054e-09,2.90142261255053e-07,1.76724590958932e-05,-2.05838306496991e-05,0.00802356376708941,0.110579452168456,0.271641263535533,0.000323231376039883,1.22101095529712,0.0163423263762522,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.05451411327691e-07,0.009728304830798,0.0265550820210824,1.76724590958932e-05,0.000114494651481569,-0.000125955957465314,-4.86048222043012e-06,-5.30341736515116e-05,-4.35498377790999e-06,-0.000186244334296306,-2.05838306496991e-05,0.000260515096495146,-0.000412506977913014,-5.02110544540735e-05,-2.65846201428274e-05,2.51112158002438e-05,-0.000371059454139264,275,0.172671126275758,0.309606070033025,0.825,0.000162734699556717,12.1216894617189
6.21477712998632e-08,7.28579373841566e-05,3.46593755651776e-09,2.90142261255053e-07,6.96104322219837e-06,-0.000111485382981079,0.0084583447203441,0.110579452168456,0.271641263535533,0.000289295628049933,1.22101095529712,0.0192517854645366,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.91680740522946e-07,0.009728304830798,0.0265550820210824,6.96104322219837e-06,0.000128387033187957,-0.000150052374822536,-1.25308240334898e-05,-4.17676692158286e-05,-3.64451106560804e-06,-0.000213969453688771,-0.000111485382981079,0.000192821366865132,-0.000342156546727758,-9.78649634731973e-05,0.000154371650754453,2.47384283822662e-05,-0.000366815848135812,300,0.172671126275758,0.309606070033025,0.9,0.000224728440609832,12.0750738442409
8.45472256032391e-08,7.28579373841566e-05,4.04332721245626e-09,2.90142261255053e-07,-7.50838038371476e-06,-0.000187183079377729,0.00893113981825707,0.110579452168456,0.271641263535533,0.000302701853382591,1.22101095529712,0.0221629726398583,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.08133483341273e-07,0.009728304830798,0.0265550820210824,-7.50838038371476e-06,0.0001421695594942,-0.000178425842507063,-2.28093157662745e-05,-9.74574290615093e-06,2.14783475423808e-06,-0.000248046714490371,-0.000187183079377729,0.000179698057745509,-0.000367709747585885,-0.000139363318386848,0.000405464954815677,6.79322281008023e-05,-0.000455457495757241,325,0.172671126275758,0.309606070033025,0.975,0.00030107896464506,12.2409033342898
1.07246975848673e-07,7.28579373841566e-05,4.33528216511326e-09,2.90142261255053e-07,-2.50885041954166e-05,-0.000240402898178972,0.00941892693914378,0.110579452168456,0.271641263535533,0.000288493067552889,1.22101095529712,0.0253391607612188,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.08355086225116e-07,0.009728304830798,0.0265550820210824,-2.50885041954166e-05,0.000155662987640068,-0.000202364679853917,-3.69507139863323e-05,3.10266770029655e-05,1.46591370342164e-05,-0.000288947892404505,-0.000240402898178972,0.000184896630695459,-0.00032420052172017,-0.000190868863371601,0.000522047414731391,0.000165384017136162,-0.000536180061031272,350,0.172671126275758,0.309606070033025,1.05,0.000392895379480018,12.1385530318922
1.32957092842773e-07,7.28579373841566e-05,4.63078772770611e-09,2.90142261255053e-07,-4.48395055371884e-05,-0.000253566807327858,0.00985935149131557,0.110579452168456,0.271641263535533,0.000273841901577714,1.22101095529712,0.028594574410646,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.98185331385176e-07,0.009728304830798,0.0265550820210824,-4.48395055371884e-05,0.000166455189281043,-0.000230584138150416,-6.04337597170113e-05,7.29659833459895e-05,1.96951541240908e-05,-0.000323971220188506,-0.000253566807327859,0.000148570643458424,-0.000361761267487647,-0.000303110957114338,0.000563884668164845,6.10914845965881e-05,-0.000452902235230712,375,0.172671126275758,0.309606070033025,1.125,0.000498360993032563,12.2764382681812
1.71315963749413e-07,7.28579373841566e-05,4.8744591703771e-09,2.90142261255053e-07,-6.44063822866195e-05,-0.000257374777705071,0.0104099345365828,0.110579452168456,0.271641263535533,0.00029758337349458,1.22101095529712,0.0321505954699968,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.08039730680646e-07,0.009728304830798,0.0265550820210824,-6.44063822866195e-05,0.000172444789035169,-0.000257817147523955,-8.84379850345396e-05,0.000122051120497475,2.40421977149974e-05,-0.000343392428109385,-0.000257374777705071,7.76714164654626e-05,-0.000371741048622769,-0.000364689219406027,0.000643942635498192,7.05500016445504e-05,-0.000282101528441007,400,0.172671126275758,0.309606070033025,1.2,0.000627365756578958,12.2830942923037
2.20894274117525e-07,7.28579373841566e-05,5.12049307139997e-09,2.90142261255053e-07,-7.60209388718652e-05,-0.000170897539418287,0.0109656897086407,0.110579452168456,0.271641263535533,0.000321644725362353,1.22101095529712,0.0356597472367993,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.27435923402827e-07,0.009728304830798,0.0265550820210824,-7.60209388718652e-05,0.000173390079889232,-0.000278867207908694,-0.000115901981843587,0.000172706192181513,2.53060963805285e-05,-0.000363597288759579,-0.000170897539418287,2.31078321964026e-05,-0.00027466259554182,-0.00036323219410608,0.000673194156531213,-7.00945108700553e-06,-0.000277049278585695,425,0.172671126275758,0.309606070033025,1.275,0.000777414157136804,12.3947336719523
2.79823056838454e-07,7.28579373841566e-05,5.35929327261055e-09,2.90142261255053e-07,-8.88294275095261e-05,-0.000171749131554002,0.0115915055408566,0.110579452168456,0.271641263535533,0.000345415758885605,1.22101095529712,0.0395014173213109,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.44157474109522e-07,0.009728304830798,0.0265550820210824,-8.88294275095261e-05,0.000179185570904705,-0.000293566524894319,-0.000150329510878859,0.000223999202819869,1.58538780954554e-05,-0.000383133364234836,-0.000171749131554002,9.06301849370163e-05,-0.000208639648239361,-0.000463676356192233,0.000676749993170349,-0.000101702492286449,-0.000261781033450073,450,0.172671126275758,0.309606070033025,1.35,0.000955699159782571,12.5714662306606
3.41628561364604e-07,7.28579373841566e-05,5.60401293937387e-09,2.90142261255053e-07,-9.72101261875086e-05,-0.000112386592736144,0.0121965184076678,0.110579452168456,0.271641263535533,0.00032613790074595,1.22101095529712,0.0433895664224569,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.14577853474278e-07,0.009728304830798,0.0265550820210824,-9.72101261875086e-05,0.000198166469841462,-0.000300381172979641,-0.000190770189434177,0.000272631235250456,3.69952457422107e-06,-0.000408878952745407,-0.000112386592736143,0.000241306377829569,-7.36033891244205e-05,-0.000529424497233169,0.000658237050352835,-0.000167935988949791,-0.000340129140719321,475,0.172671126275758,0.309606070033025,1.425,0.00115652158240125,12.4256201833342
4.10427763775948e-07,7.28579373841566e-05,5.85212258752419e-09,2.90142261255053e-07,-0.00010241088091286,-7.61224977331607e-05,0.0128727565363335,0.110579452168456,0.271641263535533,0.000300907034141792,1.22101095529712,0.0478216089556233,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.06660736827024e-06,0.009728304830798,0.0265550820210824,-0.00010241088091286,0.000227021703505265,-0.000292154852904691,-0.000231930479439209,0.000325372645590105,-1.2033473512687e-05,-0.000441104435437172,-7.61224977331607e-05,0.000361008774710259,7.50801683015649e-05,-0.000541205339245091,0.000702791384931517,-0.000214886439109056,-0.000416948725836131,500,0.172671126275758,0.309606070033025,1.5,0.00138013009201749,12.6106022814419
5.09612685945234e-07,7.28579373841566e-05,6.23037843292318e-09,2.90142261255053e-07,-0.000112243412911719,-0.000132045827166731,0.0134440222646208,0.110579452168456,0.271641263535533,0.000346682321802059,1.22101095529712,0.0524760815772271,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.69936943445303e-06,0.009728304830798,0.0265550820210824,-0.000112243412911719,0.000252936529701074,-0.000290478491417493,-0.000266627974916023,0.000376670998201736,-3.15688934399994e-05,-0.000470067241804608,-0.000132045827166731,0.000339592901404158,2.41221162927761e-05,-0.000468089160528393,0.000689072329385494,-0.000239420040081253,-0.000386168904590298,525,0.172671126275758,0.309606070033025,1.575,0.00164336797735223,12.5920587371915
6.67162586853413e-07,7.28579373841566e-05,6.98552478903786e-09,2.90142261255053e-07,-0.000115298835316745,-4.05312680360698e-05,0.0141338285227257,0.110579452168456,0.271641263535533,0.000467218359624947,1.22101095529712,0.056810100751956,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.14091240332236e-06,0.009728304830798,0.0265550820210824,-0.000115298835316745,0.000271974038669124,-0.000289218994345677,-0.000302750806312482,0.000440865675207622,-5.31869006009988e-05,-0.00049823635834828,-4.05312680360698e-05,0.000261955806363793,9.29040509574541e-06,-0.000479725445100502,0.000854490119774903,-0.000305488271338008,-0.000385488801359143,550,0.172671126275758,0.309606070033025,1.65,0.00192975987099357,12.750231621798
8.09733437455821e-07,7.28579373841566e-05,7.18700880633869e-09,2.90142261255053e-07,-0.000114439136897299,1.56115456620289e-06,0.0147789528561701,0.110579452168456,0.271641263535533,0.000456521960593623,1.22101095529712,0.0613912078392156,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.02242445356351e-06,0.009728304830798,0.0265550820210824,-0.000114439136897299,0.00029030010243737,-0.000294147121233427,-0.000334104574060152,0.000506884610671727,-8.4672839243416e-05,-0.000528296148620568,1.56115456620289e-06,0.000256730486104635,-5.53354701530203e-05,-0.000420901855330692,0.000863090545023155,-0.00040062608130085,-0.000397626003183731,575,0.172671126275758,0.309606070033025,1.725,0.00224503813735131,12.8874909623472
1.00006001116555e-06,7.28579373841566e-05,7.36285606823005e-09,2.90142261255053e-07,-0.000117683365659957,-3.9408327984012e-05,0.0154909773376308,0.110579452168456,0.271641263535533,0.000479176122920124,1.22101095529712,0.0662286924913733,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.92552076172461e-06,0.009728304830798,0.0265550820210824,-0.000117683365659957,0.000312017641658379,-0.00030626486558735,-0.000357946405024943,0.000564207587117331,-0.000111338776169796,-0.000562321102364546,-3.9408327984012e-05,0.000289761928299509,-0.000174759887831803,-0.000333727714790415,0.000775801991331063,-0.000347901218733479,-0.000446459451599703,600,0.172671126275758,0.309606070033025,1.8,0.00260425921602702,12.8260913892826
1.24225980434962e-06,7.28579373841566e-05,7.72874397698901e-09,2.90142261255053e-07,-0.000122913437576874,-7.44716954961218e-05,0.0161142516056245,0.110579452168456,0.271641263535533,0.000557582044812817,1.22101095529712,0.0712631888346157,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.42670029429032e-06,0.009728304830798,0.0265550820210824,-0.000122913437576874,0.000339140447203045,-0.000322458477863254,-0.000387084867122409,0.000635988135002281,-0.000133739488517979,-0.000594465753449445,-7.44716954961218e-05,0.000351650825164212,-0.000202080642234269,-0.000382963054130317,0.000965375420095996,-0.000298544201036295,-0.000442456807903882,625,0.172671126275758,0.309606070033025,1.875,0.00300120597045006,12.870289053679
1.54671401894502e-06,7.28579373841566e-05,8.1028909826457e-09,2.90142261255053e-07,-0.000130947210842018,-9.7749586966273e-05,0.0167861605337288,0.110579452168456,0.271641263535533,0.000633874559463835,1.22101095529712,0.0761594697162444,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.77396633464463e-06,0.009728304830798,0.0265550820210824,-0.000130947210842018,0.000355540156308999,-0.000344921030600233,-0.000413464492712876,0.00071906984238,-0.000143240113379084,-0.000636378938134973,-9.7749586966273e-05,0.000207696354000066,-0.000295309452512022,-0.000351084677808257,0.00106881437445752,-0.000128201798588109,-0.00055158681348915,650,0.172671126275758,0.309606070033025,1.95,0.00340903932820618,12.8668113642944
1.91472280965524e-06,7.28579373841566e-05,8.41250881430946e-09,2.90142261255053e-07,-0.000137011306936004,-9.21885513557036e-05,0.0174745405967513,0.110579452168456,0.271641263535533,0.00075914634306346,1.22101095529712,0.0809726011980351,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.62992794291947e-06,0.009728304830798,0.0265550820210824,-0.000137011306936004,0.000360641950423443,-0.000374326118787816,-0.000434137782032158,0.000802000158746816,-0.000144037668973351,-0.000683002890150135,-9.21885513557036e-05,8.78075102339039e-05,-0.000377368491800838,-0.000268011909446652,0.0011093398171485,-4.03188324522926e-05,-0.000616372323664923,675,0.172671126275758,0.309606070033025,2.025,0.00385198322032789,12.9142463434363
2.29728601809539e-06,7.28579373841566e-05,8.7647506936233e-09,2.90142261255053e-07,-0.000145455142768118,-0.000117319518220702,0.0182594282468497,0.110579452168456,0.271641263535533,0.000772289857205593,1.22101095529712,0.086006438565611,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.10087243097939e-06,0.009728304830798,0.0265550820210824,-0.000145455142768118,0.00036878380259754,-0.000401517624639663,-0.000440311648434797,0.000883496178870999,-0.000145939611536017,-0.000729356468119357,-0.000117319518220702,0.000118096558965238,-0.000364584935412027,-0.000108131303069867,0.00107974073579551,-1.2095875247027e-05,-0.000610951831067574,700,0.172671126275758,0.309606070033025,2.1,0.00433920361943046,12.8411983971044
2.62938938537115e-06,7.28579373841566e-05,8.90577768903233e-09,2.90142261255053e-07,-0.000163415188943457,-0.000234144863721091,0.0189279183687423,0.110579452168456,0.271641263535533,0.000683046835122486,1.22101095529712,0.0910409589673834,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.91510740511e-06,0.009728304830798,0.0265550820210824,-0.000163415188943457,0.000379668929519311,-0.000432129039735679,-0.000448108392179147,0.000960345987609375,-0.000149931292142036,-0.000770351169474718,-0.000234144863721091,0.000132804073180196,-0.000397789537322884,-0.000102168714929717,0.00103031820864176,-6.56796031935905e-05,-0.000544161914813096,725,0.172671126275758,0.309606070033025,2.175,0.00485879421754514,12.8553065800785
2.90256582269263e-06,7.28579373841566e-05,9.02181170782009e-09,2.90142261255053e-07,-0.000184537290232055,-0.000270439160796331,0.0196534741949787,0.110579452168456,0.271641263535533,0.000537220819489973,1.22101095529712,0.0961351827771412,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.40516510347391e-06,0.009728304830798,0.0265550820210824,-0.000184537290232055,0.00039371449951294,-0.000454524459949464,-0.000452100179494539,0.00103157170620215,-0.000161709866174307,-0.000816174483024038,-0.000270439160796331,0.000200668019287243,-0.00029043269238608,-5.64433423788047e-05,0.00095157434466938,-0.000148422322487554,-0.000626558624246075,750,0.172671126275758,0.309606070033025,2.25,0.00540828265933096,12.8172266277122
3.14789061955612e-06,7.28579373841566e-05,9.19795817581007e-09,2.90142261255053e-07,-0.000210498059010125,-0.000344858743941751,0.0204097870943203,0.110579452168456,0.271641263535533,0.000436674970955204,1.22101095529712,0.101597477993573,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.31006744622356e-06,0.009728304830798,0.0265550820210824,-0.000210498059010125,0.000410130685928416,-0.000473119119372424,-0.000451949264422369,0.00109448434468715,-0.000180612458789531,-0.000871404046348131,-0.000344858743941751,0.000206006152597707,-0.000265380835536191,-4.79718441133911e-07,0.000863608338706027,-0.000245939214508377,-0.000721212272097692,775,0.172671126275758,0.309606070033025,2.325,0.00600009105875697,13.0332068117462
3.40602162474944e-06,7.28579373841566e-05,9.43920186171125e-09,2.90142261255053e-07,-0.000239210633615496,-0.000376511095656587,0.0211646216504349,0.110579452168456,0.271641263535533,0.000408841937042643,1.22101095529712,0.107149689857741,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.65038113798637e-06,0.009728304830798,0.0265550820210824,-0.000239210633615496,0.00042480879708853,-0.000498270482257376,-0.000453216904847418,0.00116492386301238,-0.000205611668018406,-0.00093131703957,-0.000376511095656587,0.000196144666658334,-0.000347684013169576,-1.16154863663917e-05,0.000938904853709135,-0.000325228792283203,-0.000809100422095973,800,0.172671126275758,0.309606070033025,2.4,0.00662604452788269,13.1114600737004
3.70792592964113e-06,7.28579373841566e-05,9.72578598971222e-09,2.90142261255053e-07,-0.000269946806878886,-0.000407753613604206,0.0219839323721045,0.110579452168456,0.271641263535533,0.00043873674694275,1.22101095529712,0.112681305061864,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.48614532932161e-06,0.009728304830798,0.0265550820210824,-0.000269946806878886,0.000443460064546357,-0.000532836385651954,-0.000452585162659271,0.0012446423020817,-0.000231077599058129,-0.00100168271265168,-0.000407753613604206,0.000242895950456672,-0.000430857988145393,-1.3992453549589e-06,0.0010475907138502,-0.000319544808270524,-0.000925608393430257,825,0.172671126275758,0.309606070033025,2.475,0.00728020983338511,13.1015678757211
4.05158136583697e-06,7.28579373841566e-05,1.00114618373662e-08,2.90142261255053e-07,-0.000301092337293534,-0.000399605415311287,0.0227271078539133,0.110579452168456,0.271641263535533,0.000484675282673466,1.22101095529712,0.11808804955731,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.31790222266179e-06,0.009728304830798,0.0265550820210824,-0.000301092337293534,0.000460921915464637,-0.000565159902864004,-0.000459756759294643,0.00132332137036548,-0.000235896494186227,-0.00107460821031604,-0.000399605415311287,0.000230558151919619,-0.000441783213748784,-9.69767673356498e-05,0.00104393242253844,-6.8614078787727e-05,-0.000971894545064505,850,0.172671126275758,0.309606070033025,2.55,0.00795396823297101,13.1138648404543
4.35126839784188e-06,7.28579373841566e-05,1.0503690752005e-08,2.90142261255053e-07,-0.00032595014671423,-0.000347699530611076,0.0235039035389006,0.110579452168456,0.271641263535533,0.000451166832000233,1.22101095529712,0.123514477339284,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.94883148756848e-06,0.009728304830798,0.0265550820210824,-0.00032595014671423,0.000478167772361213,-0.000597080453355883,-0.000474778181141851,0.00140169450625375,-0.00022933643061942,-0.0011565371436011,-0.000347699530611076,0.000230940478339622,-0.000415227749611271,-0.000198494531026273,0.00105858884620355,5.3052286222464e-05,-0.00107978201921904,875,0.172671126275758,0.309606070033025,2.625,0.00866724658291187,13.1231056707006
4.6815692711466e-06,7.28579373841566e-05,1.09946643214705e-08,2.90142261255053e-07,-0.000355132748677489,-0.000392958920261399,0.0244051253906987,0.110579452168456,0.271641263535533,0.000449746595723354,1.22101095529712,0.129109263222446,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.61763656248444e-06,0.009728304830798,0.0265550820210824,-0.000355132748677489,0.000491909628278786,-0.000621731183600654,-0.000491686869875585,0.00148918859585077,-0.0002291571560601,-0.00124258851403676,-0.000392958920261399,0.000196989885681837,-0.000347563133493279,-0.000210233247047702,0.00116066364986413,-1.40231242268286e-06,-0.00115070141765929,900,0.172671126275758,0.309606070033025,2.7,0.0094086206819744,13.2019221954691
4.9957734737751e-06,7.28579373841566e-05,1.13807718185942e-08,2.90142261255053e-07,-0.000395796230308735,-0.000541652684318531,0.0251762678335576,0.110579452168456,0.271641263535533,0.000433219541895221,1.22101095529712,0.134953150208305,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.95242316506347e-06,0.009728304830798,0.0265550820210824,-0.000395796230308735,0.000507202744420815,-0.000651678370024863,-0.000512552077340176,0.00158460062684249,-0.000239275436336344,-0.00133889474850858,-0.000541652684318531,0.000196418839198633,-0.000400345056827146,-0.000266951626080349,0.00126282583884457,-0.000120025701132961,-0.0012716994126818,925,0.172671126275758,0.309606070033025,2.775,0.010172970978676,13.2729269415568
5.2831266630134e-06,7.28579373841566e-05,1.16408590285019e-08,2.90142261255053e-07,-0.000445554846801173,-0.000649908540517438,0.0260530684665251,0.110579452168456,0.271641263535533,0.000384890305661198,1.22101095529712,0.140586589970169,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.73640648438186e-06,0.009728304830798,0.0265550820210824,-0.000445554846801173,0.000512412485832106,-0.000689687950162848,-0.000529266563754101,0.00168359101095422,-0.000251464952051939,-0.00143231591573231,-0.000649908540517438,6.89424069371222e-05,-0.000505275331458963,-0.000233884457798194,0.00131148650182436,-0.000163714222077516,-0.00124063799874807,950,0.172671126275758,0.309606070033025,2.85,0.0109569933872372,13.1999775336382
5.56063012388538e-06,7.28579373841566e-05,1.20333256936551e-08,2.90142261255053e-07,-0.000501642305666634,-0.000732864041189633,0.0268797912134321,0.110579452168456,0.271641263535533,0.000350686595182348,1.22101095529712,0.145996369509765,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.80554341215601e-06,0.009728304830798,0.0265550820210824,-0.000501642305666634,0.000515219270803842,-0.000731245815662115,-0.000548969665223618,0.00178132151752258,-0.000261478146697982,-0.00152827136252162,-0.000732864041189633,6.26926203051063e-05,-0.000546275637896903,-0.000264129412258154,0.00129841684367432,-0.000121456535398293,-0.00127668821010101,975,0.172671126275758,0.309606070033025,2.925,0.0117517512987959,13.2857321855128
5.8623284416916e-06,7.28579373841566e-05,1.24467931654862e-08,2.90142261255053e-07,-0.000553296813120119,-0.000698397830120835,0.0277903078476803,0.110579452168456,0.271641263535533,0.000357416110704516,1.22101095529712,0.151968716382046,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.1901568492567e-06,0.009728304830798,0.0265550820210824,-0.000553296813120119,0.000526164463841243,-0.000773353054225994,-0.000570537390512107,0.00187485059476164,-0.000258581331681567,-0.00161485183515233,-0.000698397830120835,0.000131251442046538,-0.000565282796418066,-0.000288923725956616,0.00126624451529926,2.85211096347919e-05,-0.00115032579983971,1000,0.172671126275758,0.309606070033025,3,0.0125999730327867,13.4728919727625
6.20775260139038e-06,7.28579373841566e-05,1.28794607327357e-08,2.90142261255053e-07,-0.000614171462146136,-0.000789296799863118,0.0287174937881905,0.110579452168456,0.271641263535533,0.000397525428401312,1.22101095529712,0.157491236266548,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.0849890196993e-06,0.009728304830798,0.0265550820210824,-0.000614171462146136,0.000526828969854418,-0.000815621523748976,-0.00059577448361579,0.00197969993369284,-0.000251002938095399,-0.00169632264566251,-0.000789296799863118,5.50055274671992e-06,-0.00055661677617851,-0.000338815130725384,0.00138911575266813,8.88556612062685e-05,-0.0011043064050122,1025,0.172671126275758,0.309606070033025,3.075,0.013451094128637,13.926246101264
6.59131037583801e-06,7.28579373841566e-05,1.33009189868953e-08,2.90142261255053e-07,-0.000668917296069107,-0.000737240785467271,0.0295613010866851,0.110579452168456,0.271641263535533,0.000438544614575095,1.22101095529712,0.163183102700425,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.19709480517106e-06,0.009728304830798,0.0265550820210824,-0.000668917296069107,0.000516036852519967,-0.000859433206456558,-0.000620439816644363,0.00209461250244459,-0.000249398335319844,-0.00178529317923216,-0.000737240785467271,-0.000120778679219249,-0.000600339336814556,-0.000308245425224319,0.00153105785633102,1.42521801925452e-05,-0.00116585967307755,1050,0.172671126275758,0.309606070033025,3.15,0.0143063371791732,13.8280351225788
6.97482409405354e-06,7.28579373841566e-05,1.37546924019734e-08,2.90142261255053e-07,-0.000725836968326393,-0.000758161407224809,0.0305009819877204,0.110579452168456,0.271641263535533,0.000441648478528028,1.22101095529712,0.16882469706922,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.86832388237158e-06,0.009728304830798,0.0265550820210824,-0.000725836968326393,0.000502543664518739,-0.000911360721017651,-0.000638812983458674,0.00222932649094326,-0.000253708192921027,-0.0018779742142058,-0.000758161407224809,-0.000185601338343235,-0.000660083555497054,-0.000251316549444481,0.00177686449452698,-4.45497824559166e-05,-0.00123608409881499,1075,0.172671126275758,0.309606070033025,3.225,0.0151855598886575,13.8050157143518
7.32200717556413e-06,7.28579373841566e-05,1.40377183633306e-08,2.90142261255053e-07,-0.000778662361298646,-0.000701348412155194,0.031419687422203,0.110579452168456,0.271641263535533,0.000421306635987546,1.22101095529712,0.174377446990367,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.57501117890519e-06,0.009728304830798,0.0265550820210824,-0.000778662361298646,0.000479498167835911,-0.000962277702106612,-0.000653308515213387,0.00237895671208037,-0.000260801433138611,-0.0019799166818535,-0.000701348412155194,-0.000294004014714532,-0.000692736660896792,-0.000193636106203718,0.0019663837260962,-8.4617341292231e-05,-0.00136249262481442,1100,0.172671126275758,0.309606070033025,3.3,0.0160545348207005,13.7624915322655
7.68711042330342e-06,7.28579373841566e-05,1.45005107415061e-08,2.90142261255053e-07,-0.000828733185077672,-0.000668847102899308,0.0323469901088015,0.110579452168456,0.271641263535533,0.00042277569111153,1.22101095529712,0.180313320495348,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.03361254886294e-06,0.009728304830798,0.0265550820210824,-0.000828733185077671,0.000441645746531589,-0.00101713514788798,-0.000663609028368901,0.00252544670556966,-0.000271202150221512,-0.00208863448726115,-0.000668847102899308,-0.000504720335193683,-0.000743502110162139,-0.000136788977357144,0.00195434701906953,-0.000140960050582358,-0.00142652187036585,1125,0.172671126275758,0.309606070033025,3.375,0.0169356271855619,13.7860008008471
8.06422400370377e-06,7.28579373841566e-05,1.48898847876848e-08,2.90142261255053e-07,-0.000881151614217995,-0.000719664354842644,0.0333231529808262,0.110579452168456,0.271641263535533,0.000426428827086075,1.22101095529712,0.18599605437703,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.00781783408468e-06,0.009728304830798,0.0265550820210824,-0.000881151614217995,0.000395757807531989,-0.00108596729437311,-0.000667544220822858,0.00266936752333541,-0.000281974119753512,-0.00220343825338964,-0.000719664354842644,-0.00059046749111092,-0.000904206903433486,-5.11542702684012e-05,0.00191453031644406,-0.000150760309439182,-0.00154761681990614,1150,0.172671126275758,0.309606070033025,3.45,0.0178412033538479,13.9833244872056
8.43931275434829e-06,7.28579373841566e-05,1.5131418408635e-08,2.90142261255053e-07,-0.000950591289397864,-0.000897434950940719,0.0342567121348824,0.110579452168456,0.271641263535533,0.000427003588564244,1.22101095529712,0.191513461320739,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.92715003725153e-06,0.009728304830798,0.0265550820210824,-0.000950591289397864,0.000349589998587814,-0.00115345878934834,-0.000662333501146177,0.00281101493058869,-0.000299736330261446,-0.00232528663130784,-0.000897434950940719,-0.000606313019739511,-0.000890052303037998,5.22221782202209e-05,0.00189879060172995,-0.000236871478955436,-0.00160132079504192,1175,0.172671126275758,0.309606070033025,3.525,0.0187370497913928,13.9574602333338
8.79912229791987e-06,7.28579373841566e-05,1.54990877206173e-08,2.90142261255053e-07,-0.00102025467411111,-0.0009188455425287,0.0352162582501786,0.110579452168456,0.271641263535533,0.000422303380136375,1.22101095529712,0.197208843638139,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.97901817002487e-06,0.009728304830798,0.0265550820210824,-0.00102025467411111,0.000297977323215612,-0.00123040817037139,-0.000661142723765351,0.00295550028746006,-0.000321866714782821,-0.00244177727138228,-0.0009188455425287,-0.000689199942116943,-0.00103827312201867,2.44824256039164e-05,0.00190917415939728,-0.000266850012909282,-0.00155582182454006,1200,0.172671126275758,0.309606070033025,3.6,0.0195964549041967,13.8924001101933
9.19126084985738e-06,7.28579373841566e-05,1.599547264238e-08,2.90142261255053e-07,-0.00108605649371759,-0.000867173086514282,0.0361039331034671,0.110579452168456,0.271641263535533,0.000453397410880577,1.22101095529712,0.202604994346301,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.30567679937545e-06,0.009728304830798,0.0265550820210824,-0.00108605649371759,0.000240627173563911,-0.0013177664574053,-0.000651971595795338,0.00309336571459624,-0.00033893304418531,-0.00255846256229828,-0.000867173086514282,-0.000750477781303083,-0.00114565123247918,0.000114905784945262,0.00184242905491723,-0.000245044213662833,-0.00156375020632868,1225,0.172671126275758,0.309606070033025,3.675,0.0204568130493958,13.9207150672333
9.5555166075489e-06,7.28579373841566e-05,1.63872086841298e-08,2.90142261255053e-07,-0.00114329035489376,-0.000775878428648255,0.0370954515120787,0.110579452168456,0.271641263535533,0.000444815595785645,1.22101095529712,0.208109181634841,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.70075065632098e-06,0.009728304830798,0.0265550820210824,-0.00114329035489376,0.000187508534209239,-0.00139951920562774,-0.000640982746994475,0.00322294415469767,-0.000353961799469524,-0.00268248041954448,-0.000775878428648255,-0.000706125099773385,-0.00108899331486994,0.000137715977687683,0.00173535150664209,-0.000198656142886999,-0.00165551303779383,1250,0.172671126275758,0.309606070033025,3.75,0.0213269189665205,13.6871168827099
9.91103335325772e-06,7.28579373841566e-05,1.66890690773034e-08,2.90142261255053e-07,-0.0012025838055909,-0.000794379617594701,0.0379980986393453,0.110579452168456,0.271641263535533,0.000425487100885341,1.22101095529712,0.213751306436848,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.68799985520739e-06,0.009728304830798,0.0265550820210824,-0.0012025838055909,0.000136347701652514,-0.00147215834962238,-0.000630767582977513,0.00335374293025807,-0.000370838216658429,-0.00280621414919827,-0.000794379617594701,-0.000685802984874905,-0.000976050339381423,0.000129385063826114,0.00175143063308443,-0.00023002779940907,-0.00162269899534226,1275,0.172671126275758,0.309606070033025,3.825,0.022158922508185,13.6565655517395
1.02675366890213e-05,7.28579373841566e-05,1.69733783605701e-08,2.90142261255053e-07,-0.00125734157731375,-0.000719825239076622,0.0389430109138149,0.110579452168456,0.271641263535533,0.000417758330826578,1.22101095529712,0.219230332850532,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.98385699993869e-06,0.009728304830798,0.0265550820210824,-0.00125734157731375,8.20054539528836e-05,-0.00154040755294054,-0.000629058639867954,0.00348381292190284,-0.000385386579372908,-0.00291640542046301,-0.000719825239076622,-0.000731629954583647,-0.000918351719890243,2.95513723728805e-05,0.00173088706735432,-0.00020099981952963,-0.00149808956947972,1300,0.172671126275758,0.309606070033025,3.9,0.0229704364599145,13.6006251209486
1.06666910193254e-05,7.28579373841566e-05,1.71066526709202e-08,2.90142261255053e-07,-0.0013051494634923,-0.000647525401876343,0.0399538182290314,0.110579452168456,0.271641263535533,0.000460470816958135,1.22101095529712,0.224803811350533,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.14100963729665e-06,0.009728304830798,0.0265550820210824,-0.0013051494634923,1.97832685411947e-05,-0.00161976136448277,-0.000629355874696795,0.00361499808776003,-0.000401145939549334,-0.00302925369710612,-0.000647525401876343,-0.000820482635728623,-0.00105419606663799,9.91000091654537e-06,0.00176067161100187,-0.000193147092498722,-0.00151215770785025,1325,0.172671126275758,0.309606070033025,3.975,0.0237692933207554,13.7176874421015
1.09968722189597e-05,7.28579373841566e-05,1.73440256334212e-08,2.90142261255053e-07,-0.00134939681323228,-0.000603295757154377,0.0410197142946818,0.110579452168456,0.271641263535533,0.000440049580324659,1.22101095529712,0.230265675794755,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.82903203669203e-06,0.009728304830798,0.0265550820210824,-0.00134939681323228,-4.14000068401865e-05,-0.00169748148492842,-0.00063072196236911,0.00374898961112307,-0.000411468077763459,-0.00313921939859456,-0.000603295757154377,-0.000804079401167307,-0.00103287364377131,-1.01429895343767e-05,0.00178303905912741,-0.000143576953669533,-0.00147071478122265,1350,0.172671126275758,0.309606070033025,4.05,0.0245439769259223,13.4902744487562
1.12729505925234e-05,7.28579373841566e-05,1.766695802319e-08,2.90142261255053e-07,-0.00139986779121292,-0.000668811355378336,0.0420440814072864,0.110579452168456,0.271641263535533,0.000382159968097333,1.22101095529712,0.235544448147749,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.63259460413275e-06,0.009728304830798,0.0265550820210824,-0.00139986779121292,-0.000101903986751752,-0.00177225380610876,-0.0006315650549736,0.00388787659743686,-0.000419369266451257,-0.0032511898484422,-0.000668811355378336,-0.000802662140667831,-0.00099315906713349,-7.68600152684387e-06,0.00185121935022277,-0.000113532448554811,-0.00148530373158616,1375,0.172671126275758,0.309606070033025,4.125,0.025262457821263,13.5106210200082
1.15403200943021e-05,7.28579373841566e-05,1.79054778823472e-08,2.90142261255053e-07,-0.00145122892549383,-0.000667295439504855,0.0431220612142598,0.110579452168456,0.271641263535533,0.00036535590492367,1.22101095529712,0.240810077059332,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.73283648266357e-06,0.009728304830798,0.0265550820210824,-0.00145122892549383,-0.000160623563430248,-0.0018384668799172,-0.000633376531878003,0.00403206302696139,-0.000432064056382075,-0.00335395825512611,-0.000667295439504855,-0.000786559865457227,-0.000894129253475021,-2.95273627698638e-05,0.00192013651600557,-0.000165538266862168,-0.00137802015416401,1400,0.172671126275758,0.309606070033025,4.2,0.0259391157571343,13.5151903115186
1.18431132623872e-05,7.28579373841566e-05,1.79682286683319e-08,2.90142261255053e-07,-0.00149747443756374,-0.000629748005474858,0.0441664300026643,0.110579452168456,0.271641263535533,0.000391617148989322,1.22101095529712,0.24597470455435,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.36091612380338e-06,0.009728304830798,0.0265550820210824,-0.00149747443756374,-0.00021846598437279,-0.00190823609056502,-0.000630697189605331,0.00418197739857117,-0.00044491847304061,-0.00345262296209436,-0.000629748005474858,-0.000755121896557364,-0.000925250732452873,3.26681793453611e-05,0.00199931511375426,-0.000167088518228701,-0.00133388213261286,1425,0.172671126275758,0.309606070033025,4.275,0.0266056906429513,13.6293034071618
1.22066189451354e-05,7.28579373841566e-05,1.79987074943287e-08,2.90142261255053e-07,-0.00154283325765961,-0.000600390537832628,0.0452038682990016,0.110579452168456,0.271641263535533,0.000433595809710821,1.22101095529712,0.251080576056577,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.32213491557655e-06,0.009728304830798,0.0265550820210824,-0.00154283325765961,-0.000264507075307816,-0.00197881082920961,-0.000636446363393019,0.00433189765302861,-0.00045899691616583,-0.00355636218029363,-0.000600390537832628,-0.000636502601104845,-0.000948648740171713,-8.74968246677171e-05,0.00196757780238974,-0.000194295773551032,-0.00137364399056729,1450,0.172671126275758,0.309606070033025,4.35,0.0271990313730877,13.628175997526
1.26470976232913e-05,7.28579373841566e-05,1.81757970371901e-08,2.90142261255053e-07,-0.00158429297277597,-0.000545055081932285,0.0462874219278501,0.110579452168456,0.271641263535533,0.000487119698649969,1.22101095529712,0.256309966163913,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.42928715605982e-06,0.009728304830798,0.0265550820210824,-0.00158429297277597,-0.000312704481427672,-0.00205553887728112,-0.000646874454082869,0.00446524165134927,-0.00047363208836017,-0.00365374174657209,-0.000545055081932285,-0.00065498007456243,-0.00103251158255986,-0.000121934578122972,0.00179519230079776,-0.000178691815033821,-0.00129706575420028,1475,0.172671126275758,0.309606070033025,4.425,0.0277341925585531,13.7602875171299
1.32049133416505e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.0016225692236423,-0.000513583197238993,0.0472729227152711,0.110579452168456,0.271641263535533,0.000593057326889715,1.22101095529712,0.261477432872922,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.63356709625882e-06,0.009728304830798,0.0265550820210824,-0.0016225692236423,-0.000359124750252289,-0.00214049165508896,-0.000658151673252034,0.00459861797164925,-0.000478445451412586,-0.00374367425093104,-0.000513583197238993,-0.000605877816770398,-0.00112559769882871,-0.000159800964982016,0.00180611476184927,-7.22420204370771e-05,-0.00120469278339377,1500,0.172671126275758,0.309606070033025,4.5,0.028283270608323,13.8914044376164
1.38976103430847e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00165807592496318,-0.000486004386568417,0.0483583153562606,0.110579452168456,0.271641263535533,0.000743676440905655,1.22101095529712,0.266328241732826,0.000281247530772383,0.000318695074560457,0.000134497911126719,9.21311307718013e-06,0.009728304830798,0.0265550820210824,-0.00165807592496318,-0.00039315892005282,-0.00223113816094558,-0.000679945125033193,0.00474999208305572,-0.000477161187572592,-0.00382815899036639,-0.000486004386568417,-0.000468760174428884,-0.00118481280248127,-0.00029107629240905,0.00198613977010938,3.58374390248523e-06,-0.00112418742176543,1525,0.172671126275758,0.309606070033025,4.575,0.0287376625006997,13.8645427939743
1.45444869777726e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00170170633719524,-0.000571478741416018,0.0494212106599313,0.110579452168456,0.271641263535533,0.000781839033015617,1.22101095529712,0.271204111748118,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.92815002989954e-06,0.009728304830798,0.0265550820210824,-0.00170170633719524,-0.000423515085009425,-0.00231667447236406,-0.000710818029967928,0.004894382964787,-0.000475494163619896,-0.00389910506292625,-0.000571478741416018,-0.000406011753664373,-0.00115893514459439,-0.000394726092483267,0.00191363107745808,1.38014686745973e-05,-0.000967427726892024,1550,0.172671126275758,0.309606070033025,4.65,0.029116609246921,13.7076700766621
1.51516466526422e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00173968541173503,-0.000498433671184265,0.0505188930718534,0.110579452168456,0.271641263535533,0.000729486699428568,1.22101095529712,0.276023827379235,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.14108368764954e-06,0.009728304830798,0.0265550820210824,-0.00173968541173503,-0.000454210619835492,-0.00241168490671615,-0.000735332783545704,0.00503548537634974,-0.000471002508175584,-0.00396650714484416,-0.000498433671184265,-0.000427882704809042,-0.00125773543844285,-0.000320873212442863,0.00190036172446457,6.75619247206916e-05,-0.000897590857883283,1575,0.172671126275758,0.309606070033025,4.725,0.0294354716781297,13.6963111166169
1.57335093301904e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00177125920548371,-0.000428943296138323,0.0515922392390009,0.110579452168456,0.271641263535533,0.000731440939137356,1.22101095529712,0.280569180972939,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.32054852363756e-06,0.009728304830798,0.0265550820210824,-0.00177125920548371,-0.000494816311607533,-0.00251123754940947,-0.000746987676646703,0.00518219729642357,-0.000469943464423608,-0.00403230153806143,-0.000428943296138323,-0.000523556924671849,-0.00132716344521326,-0.000160991575524596,0.00194914533039735,-4.16750356633772e-06,-0.000886399411157402,1600,0.172671126275758,0.309606070033025,4.8,0.0297126555925895,13.5394665253874
1.62870978887931e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00179792375095623,-0.000367259434838923,0.0526956730473498,0.110579452168456,0.271641263535533,0.000659304961845211,1.22101095529712,0.285326271409861,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.57959426304161e-06,0.009728304830798,0.0265550820210824,-0.00179792375095622,-0.000542539081526358,-0.00261235125927562,-0.000752339391316618,0.00533305144572109,-0.000470436374600369,-0.00410357980105347,-0.000367259434838923,-0.00063741104994607,-0.00132788773411085,-9.58767401385031e-05,0.00199899354467857,1.02318481937566e-05,-0.000934332334126395,1625,0.172671126275758,0.309606070033025,4.875,0.029975263594315,13.5994734882584
1.6875529214329e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00182920678057932,-0.000424311710143817,0.0538282068145435,0.110579452168456,0.271641263535533,0.000640532870470557,1.22101095529712,0.289869048426607,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.25420446515861e-06,0.009728304830798,0.0265550820210824,-0.00182920678057932,-0.00059377584461361,-0.00271431493442832,-0.000768153798657619,0.00548469649766475,-0.000456524891190413,-0.00417074484090994,-0.000424311710143817,-0.000653617758865887,-0.00135735661199637,-0.000213140884312087,0.00202181369830516,0.000181678157500911,-0.000887569368784797,1650,0.172671126275758,0.309606070033025,4.95,0.0301628743880266,13.6523829908513
1.75333624365324e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00185759072615098,-0.000357025619094838,0.0549304960330644,0.110579452168456,0.271641263535533,0.000672174867300145,1.22101095529712,0.2942195949069,0.000281247530772383,0.000318695074560457,0.000134497911126719,9.07428146274351e-06,0.009728304830798,0.0265550820210824,-0.00185759072615098,-0.000636213211186666,-0.00281043931376742,-0.000786775737058804,0.00563438348697304,-0.000432470568866419,-0.00423052723698613,-0.000357025619094838,-0.000582096506909446,-0.00128226114058725,-0.000231632582520032,0.00198760746467392,0.000311605507309551,-0.000797119074459112,1675,0.172671126275758,0.309606070033025,5.025,0.030242127625024,13.694899583336
1.81809523678502e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00189072105237034,-0.000467928970278288,0.0560634379981532,0.110579452168456,0.271641263535533,0.00064859594822478,1.22101095529712,0.298736236972068,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.42341744608025e-06,0.009728304830798,0.0265550820210824,-0.00189072105237034,-0.000683697403328555,-0.00290802710480031,-0.000797496673288772,0.00577956846249719,-0.000401495601150688,-0.0042884095802289,-0.000467928970278288,-0.000639065886587685,-0.00128759127625338,-0.000154246843725744,0.00194321229442248,0.000400140380577843,-0.000777394458822055,1700,0.172671126275758,0.309606070033025,5.1,0.0303315994043818,13.6588079766133
1.88583208924297e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.0019406504660124,-0.000635679495601935,0.0571860496059077,0.110579452168456,0.271641263535533,0.000663983212806313,1.22101095529712,0.302799915792947,0.000281247530772383,0.000318695074560457,0.000134497911126719,9.38233923714148e-06,0.009728304830798,0.0265550820210824,-0.0019406504660124,-0.000738104117727851,-0.00299912103610485,-0.000807500863231509,0.00592623151631751,-0.000368128581790283,-0.00434251802445477,-0.000635679495601935,-0.000725339276959187,-0.00121343398683851,-0.000141727247872131,0.00196087746467352,0.000436647537317285,-0.000722405781151985,1725,0.172671126275758,0.309606070033025,5.175,0.0303222704777357,13.6063351955237
1.9609989533375e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00199023890062358,-0.000651898631757236,0.0583246712349302,0.110579452168456,0.271641263535533,0.000729455624240172,1.22101095529712,0.306668966247768,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.03500720085385e-05,0.009728304830798,0.0265550820210824,-0.00199023890062358,-0.000800476402031419,-0.00308536036512042,-0.000822058103892903,0.0060710165330592,-0.000333064691113623,-0.00439232532064546,-0.000651898631757236,-0.000832042088925556,-0.00115919324960157,-0.000190943383242625,0.00191246053467651,0.00046140368274402,-0.000668581230853359,1750,0.172671126275758,0.309606070033025,5.25,0.0302352776866116,13.4621181233263
2.03929881372295e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00203050206515967,-0.000539316280888913,0.0595155837340919,0.110579452168456,0.271641263535533,0.000758681865574264,1.22101095529712,0.310397422449497,0.000281247530772383,0.000318695074560457,0.000134497911126719,9.80936130525723e-06,0.009728304830798,0.0265550820210824,-0.00203050206515967,-0.000868720340635749,-0.00316771427916329,-0.000839326775487034,0.00620409711012853,-0.00029165790717097,-0.00444140162931383,-0.000539316280888913,-0.000894892349670959,-0.00110013062184447,-0.000215663105849961,0.00179144818297796,0.000533601217070029,-0.000665139045004257,1775,0.172671126275758,0.309606070033025,5.325,0.0300994702848672,13.3146028323528
2.10850674376638e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00205956517314652,-0.000403528717793897,0.0607672959399622,0.110579452168456,0.271641263535533,0.000726129610736828,1.22101095529712,0.314534655093474,0.000281247530772383,0.000318695074560457,0.000134497911126719,9.08588152404101e-06,0.009728304830798,0.0265550820210824,-0.00205956517314651,-0.000940219595022118,-0.00324389297273166,-0.000856697267383655,0.00633849555230202,-0.000252707921747726,-0.00449814838740039,-0.000403528717793897,-0.000953792346380038,-0.00102900676662086,-0.000237317177033388,0.00180311536897575,0.000516027916505973,-0.000748530768376092,1800,0.172671126275758,0.309606070033025,5.4,0.0300067637461637,13.3869637591897
2.17601300397338e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00209253221199162,-0.000449264074642181,0.0620157049564949,0.110579452168456,0.271641263535533,0.000724943950567559,1.22101095529712,0.31848144655122,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.94855854777046e-06,0.009728304830798,0.0265550820210824,-0.00209253221199162,-0.00101478105875749,-0.00332820607325837,-0.000877357695883042,0.00647916505401766,-0.000204474821752847,-0.00455539544893088,-0.000449264074642181,-0.000986115593102738,-0.00112293615590292,-0.000271877141551166,0.00185642902753113,0.000647110258173696,-0.000748568922284915,1825,0.172671126275758,0.309606070033025,5.475,0.0298418895872815,13.619442237386
2.23751604911124e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00212914491470104,-0.000466967844826548,0.0632499047806366,0.110579452168456,0.271641263535533,0.000702560652042609,1.22101095529712,0.321949349980446,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.16781685500622e-06,0.009728304830798,0.0265550820210824,-0.00212914491470104,-0.00108997692573688,-0.00342085730711787,-0.000898883698138543,0.00661659493086339,-0.000153332179541881,-0.00461232984527638,-0.000466967844826548,-0.00100792567365807,-0.0012180770205531,-0.000279787476815816,0.00183349694715262,0.00067957832676248,-0.000767389372921566,1850,0.172671126275758,0.309606070033025,5.55,0.0296277621538971,13.5872456500751
2.28469925479216e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00215785073275696,-0.000400743549985255,0.0644858354535912,0.110579452168456,0.271641263535533,0.000590750735605315,1.22101095529712,0.325688482794996,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.64391916311219e-06,0.009728304830798,0.0265550820210824,-0.00215785073275696,-0.00116807408065919,-0.00350581297803778,-0.000917084333499016,0.00675581557926171,-9.48529585876878e-05,-0.00466906557182889,-0.000400743549985255,-0.0010317150827466,-0.00114608826647004,-0.000239778962130936,0.00185357622480159,0.000778532149111209,-0.000748416778258062,1875,0.172671126275758,0.309606070033025,5.625,0.0294316491570135,13.6049309206381
2.32615770715518e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00219597559663151,-0.000502622784060031,0.0657378508111097,0.110579452168456,0.271641263535533,0.00050500170921099,1.22101095529712,0.328910239438916,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.42114228391693e-06,0.009728304830798,0.0265550820210824,-0.00219597559663151,-0.00124366729762894,-0.00359056571181734,-0.000933999534970532,0.00689531460558811,-3.61954133167908e-05,-0.00471989044783058,-0.000502622784060031,-0.0010129253745595,-0.00113690829439464,-0.000230523176897687,0.00186508952671266,0.000759214124950015,-0.000685389939386339,1900,0.172671126275758,0.309606070033025,5.7,0.0291989397585829,13.6034646389577
2.36402371846161e-05,7.28579373841566e-05,1.83153744859946e-08,2.90142261255053e-07,-0.00223729814835778,-0.000532351977974323,0.0669875837422278,0.110579452168456,0.271641263535533,0.000485804586494302,1.22101095529712,0.33208828519628,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.74635870885939e-06,0.009728304830798,0.0265550820210824,-0.00223729814835778,-0.00132141224869256,-0.00368148957082763,-0.000946995209532542,0.00704221343810177,1.17739122500926e-05,-0.00478174702511899,-0.000532351977974323,-0.00103832061666311,-0.00121346782419905,-0.000173685974066977,0.00195480315288975,0.000654268671423852,-0.000833737231415937,1925,0.172671126275758,0.309606070033025,5.775,0.0289564443984513,13.5251076229765
2.39749636037292e-05,7.28579373841566e-05,1.83662811187063e-08,2.90142261255053e-07,-0.00227551768953984,-0.000529100313719622,0.0682253297738079,0.110579452168456,0.271641263535533,0.000442814728714656,1.22101095529712,0.335407168545286,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.14104113300551e-06,0.009728304830798,0.0265550820210824,-0.00227551768953984,-0.00139684498234661,-0.00377545567426576,-0.000959507183711397,0.0071926502484029,6.04047851571221e-05,-0.00485320913813808,-0.000529100313719622,-0.000997527394665611,-0.00123584563718467,-0.000166304338263072,0.00198589376263056,0.000647917117788099,-0.000926353831375305,1950,0.172671126275758,0.309606070033025,5.85,0.0287580677077275,13.500998975807
2.42959359742635e-05,7.28579373841566e-05,1.86748764171071e-08,2.90142261255053e-07,-0.00232831984885455,-0.000685637405220052,0.0695066831691637,0.110579452168456,0.271641263535533,0.000425938230997987,1.22101095529712,0.338438311280319,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.54712127070411e-06,0.009728304830798,0.0265550820210824,-0.00232831984885455,-0.00146356135258598,-0.00387192762386339,-0.000981373532939143,0.00733519537168148,0.000100880107711805,-0.00492422547511937,-0.000685637405220052,-0.000893658732862816,-0.00127966161788638,-0.000292703511671016,0.00191499334327101,0.000549539288906724,-0.000953739299536602,1975,0.172671126275758,0.309606070033025,5.925,0.0285531923455316,13.4340861520323
2.46397129577477e-05,7.28579373841566e-05,1.97316500094332e-08,2.90142261255053e-07,-0.00238417675073442,-0.000734563783284516,0.0707678034360628,0.110579452168456,0.271641263535533,0.000464428895187163,1.22101095529712,0.341359993884922,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.26364347354837e-06,0.009728304830798,0.0265550820210824,-0.00238417675073442,-0.00153561205305082,-0.00397047512909766,-0.0010058904991043,0.0074786216102083,0.00014514681833294,-0.00499413323532713,-0.000734563783284516,-0.000977091040566903,-0.00130653932834449,-0.000320922694140896,0.00191032768938352,0.000582679788056114,-0.000929570564542076,2000,0.172671126275758,0.309606070033025,6,0.0283760397393955,13.3341022626419
2.49163069330305e-05,7.28579373841566e-05,2.13664279522537e-08,2.90142261255053e-07,-0.00243732088261514,-0.000710297601513442,0.0720194081692177,0.110579452168456,0.271641263535533,0.000447463072370154,1.22101095529712,0.344027777987944,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.42467221692995e-06,0.009728304830798,0.0265550820210824,-0.00243732088261514,-0.00161730456248825,-0.00405616012393919,-0.0010384679426694,0.00762815129955282,0.000193217360245834,-0.00506693586338555,-0.000710297601513442,-0.00106757846074802,-0.00114259297416285,-0.000429352778865423,0.0019901275204749,0.000636990831626641,-0.000966779107598642,2025,0.172671126275758,0.309606070033025,6.075,0.0282185695292281,13.2799482907695
2.51666214700306e-05,7.28579373841566e-05,2.37773022584967e-08,2.90142261255053e-07,-0.00248829911396564,-0.000683825966069947,0.073273455500344,0.110579452168456,0.271641263535533,0.000423108745798023,1.22101095529712,0.346777464132524,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.36715615388858e-06,0.009728304830798,0.0265550820210824,-0.00248829911396564,-0.0016939153603675,-0.00414168586429176,-0.00108002924377883,0.00776923181749232,0.00024358882907981,-0.0051369690655004,-0.000683825966069947,-0.00101556124722561,-0.0011674546330106,-0.000544496976228128,0.00186652718201576,0.000672679415981212,-0.000939523029319923,2050,0.172671126275758,0.309606070033025,6.15,0.0281204176398229,13.3070585072689
2.54109245547593e-05,7.28579373841566e-05,3.43661848189684e-08,2.90142261255053e-07,-0.00254412229482887,-0.000743432623358408,0.074525380584394,0.110579452168456,0.271641263535533,0.000442574003344458,1.22101095529712,0.34933721573498,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.22932410603402e-06,0.009728304830798,0.0265550820210824,-0.00254412229482887,-0.00176558248514471,-0.00423819885388819,-0.00112493014690549,0.00790577201830371,0.000294458307636591,-0.00521167297479853,-0.000743432623358408,-0.000975037500655768,-0.00127519036996725,-0.000589395652284294,0.0018408586199701,0.00066445278645495,-0.000995279690459618,2075,0.172671126275758,0.309606070033025,6.225,0.0280947772509104,13.3353030610849
2.56310888742868e-05,7.28579373841566e-05,4.341934992756e-08,2.90142261255053e-07,-0.00260240124565426,-0.000765795599078367,0.0758135462972194,0.110579452168456,0.271641263535533,0.00044953709995441,1.22101095529712,0.351503943268754,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.00502694437499e-06,0.009728304830798,0.0265550820210824,-0.00260240124565426,-0.00183681777716974,-0.00433199393323434,-0.00116521907446031,0.00804320311766361,0.000336194603092153,-0.0052917800763725,-0.000765795599078367,-0.000943340981151585,-0.00123433861640791,-0.000545260423761914,0.00183304643127978,0.000558076433921821,-0.00107435376296757,2100,0.172671126275758,0.309606070033025,6.3,0.0280873385419016,13.1361414655908
2.58816745890303e-05,7.28579373841566e-05,5.09664633547241e-08,2.90142261255053e-07,-0.00265987324559037,-0.000783856825276472,0.0770831770220483,0.110579452168456,0.271641263535533,0.000445877581360038,1.22101095529712,0.353999737802722,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.23185356948467e-06,0.009728304830798,0.0265550820210824,-0.00265987324559037,-0.00191064846145026,-0.00442015667186912,-0.00119874135513974,0.00817559647437984,0.000377833803723595,-0.00537528806544623,-0.000783856825276472,-0.000980517061178477,-0.00118743855652004,-0.000457043783784081,0.00176115700105121,0.000566867857626703,-0.00108540509242618,2125,0.172671126275758,0.309606070033025,6.375,0.0282173949851164,13.1093773700843
2.63015938680038e-05,7.28579373841566e-05,5.39258799657146e-08,2.90142261255053e-07,-0.00273024176636568,-0.000931387375086325,0.078364698120879,0.110579452168456,0.271641263535533,0.000507363129473542,1.22101095529712,0.356406413569239,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.11337241350213e-06,0.009728304830798,0.0265550820210824,-0.00273024176636568,-0.00198534826468468,-0.00450500424794993,-0.00123521114948781,0.0083088101086585,0.000424305325150576,-0.00544821533628067,-0.000931387375086325,-0.000998023734137978,-0.00114184849733679,-0.000488837073387744,0.00178309108679482,0.000625884358834619,-0.00099374804271735,2150,0.172671126275758,0.309606070033025,6.45,0.0284235581819782,13.2709467078844
2.688561051205e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00281117396699291,-0.00106251194789796,0.0796798505247813,0.110579452168456,0.271641263535533,0.00058728524768638,1.22101095529712,0.358004664308012,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.21177298948991e-06,0.009728304830798,0.0265550820210824,-0.00281117396699291,-0.0020648625092125,-0.00459558390455879,-0.00127173277230871,0.00843982875936924,0.000473990651597693,-0.00552522505836341,-0.00106251194789796,-0.00105895381619604,-0.0012013940581386,-0.000487368163588654,0.0017285436995794,0.000637212141327127,-0.00102429265450621,2175,0.172671126275758,0.309606070033025,6.525,0.0286095870712312,13.2687919018923
2.75966149587866e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00289680948992666,-0.0011215154431371,0.0810027023258663,0.110579452168456,0.271641263535533,0.000656351268032365,1.22101095529712,0.359478435901327,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.03279597093399e-05,0.009728304830798,0.0265550820210824,-0.00289680948992666,-0.00214310336204285,-0.00468426363615835,-0.00131031505011036,0.00856073344833431,0.00050834192767949,-0.00560165554505458,-0.0011215154431371,-0.0010380174561318,-0.00117974099675401,-0.000514486958934116,0.00163284557909508,0.000465453316908603,-0.00101482040530099,2200,0.172671126275758,0.309606070033025,6.6,0.028879818705375,13.3278912380269
2.84531874740262e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00297597206934116,-0.00106426453516563,0.0823315947959303,0.110579452168456,0.271641263535533,0.000719582952345067,1.22101095529712,0.361245467035455,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.28149281130276e-05,0.009728304830798,0.0265550820210824,-0.00297597206934116,-0.00221295511780373,-0.00476287363452147,-0.0013501999957189,0.00868279710214954,0.000538414359485091,-0.00568240416270134,-0.00106426453516563,-0.000941982607312719,-0.0010412805137112,-0.000518867485310361,0.0016299162933378,0.000410864177622499,-0.00108307631470488,2225,0.172671126275758,0.309606070033025,6.675,0.0292968492461992,13.4001910873305
2.94410591632999e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.0030569255627125,-0.00107799651310272,0.0836839403768731,0.110579452168456,0.271641263535533,0.000748887778498081,1.22101095529712,0.363168190267817,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.25061739317091e-05,0.009728304830798,0.0265550820210824,-0.0030569255627125,-0.00229106887476855,-0.00483170483609297,-0.00138483545451869,0.00880523074949231,0.000573280826139073,-0.00576438437858853,-0.00107799651310272,-0.00105689618703571,-0.000947904800279056,-0.000460581945984748,0.001634513967276,0.000473087524049534,-0.00109981501066242,2250,0.172671126275758,0.309606070033025,6.75,0.0298281446394097,13.455247156088
3.03829514950585e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00314011997199786,-0.0010995000112299,0.084964906289016,0.110579452168456,0.271641263535533,0.00070388361450503,1.22101095529712,0.364555827103141,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.24014349253698e-05,0.009728304830798,0.0265550820210824,-0.00314011997199786,-0.00237971223486856,-0.00490236090037184,-0.00141343896667219,0.00893749120533355,0.000622080159158256,-0.00585432639502532,-0.0010995000112299,-0.00117274358771956,-0.000939961312466024,-0.000388498288359625,0.00176860588576034,0.000640745643595208,-0.00118450565026547,2275,0.172671126275758,0.309606070033025,6.825,0.0303832077954951,13.5284136986443
3.12414795825439e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00321668517124687,-0.00104362982021494,0.0863318075393483,0.110579452168456,0.271641263535533,0.000620742474377366,1.22101095529712,0.365641261083259,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.14522081773484e-05,0.009728304830798,0.0265550820210824,-0.00321668517124687,-0.0024745061025382,-0.00496566799810687,-0.00143589196869919,0.00907865278528848,0.000677498961372249,-0.00594565670127386,-0.00104362982021494,-0.00125271588144266,-0.000855876996594156,-0.000324139458247571,0.00186429564662293,0.000712579161337199,-0.00121608179517493,2300,0.172671126275758,0.309606070033025,6.9,0.0309843937572867,13.4997847891238
3.22181366966812e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00329872731677146,-0.00109207149551308,0.0877061952325528,0.110579452168456,0.271641263535533,0.000615997554800865,1.22101095529712,0.36685532817933,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.36414123999471e-05,0.009728304830798,0.0265550820210824,-0.00329872731677146,-0.00257311320196215,-0.00503430686703753,-0.00147057870347804,0.00921467774645525,0.000730024740550663,-0.00604119371795835,-0.00109207149551308,-0.00132181427176055,-0.000907834040577958,-0.000457402466034973,0.00181388480432139,0.00072137068318128,-0.00125651846298992,2325,0.172671126275758,0.309606070033025,6.975,0.03168657992627,13.4888324541812
3.31725965437788e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00338146179567983,-0.00109889319757771,0.0890604259480206,0.110579452168456,0.271641263535533,0.000610670377736152,1.22101095529712,0.3675703440579,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.17256976481824e-05,0.009728304830798,0.0265550820210824,-0.00338146179567983,-0.00268089384401563,-0.0051000577962564,-0.00151290394735681,0.00935344913531473,0.000789945338250173,-0.00613281015971548,-0.00109889319757771,-0.00142182102248739,-0.000874112269029189,-0.000549729773938015,0.00186536139394181,0.000767875914843218,-0.00121103710017479,2350,0.172671126275758,0.309606070033025,7.05,0.0324350416028481,13.5268777262505
3.40210909227398e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00346197018502281,-0.00108278760535277,0.0904281983923205,0.110579452168456,0.271641263535533,0.000543019424185863,1.22101095529712,0.368595777810527,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.14513756333735e-05,0.009728304830798,0.0265550820210824,-0.00346197018502281,-0.00278468299600139,-0.00515632274070285,-0.00155107310170335,0.00949668691612063,0.000844329958215708,-0.00621721707621246,-0.00108278760535277,-0.00138521626531476,-0.000768227945741649,-0.000508517316933162,0.00189007283148863,0.000747279697403563,-0.00114684703813231,2375,0.172671126275758,0.309606070033025,7.125,0.0332647289080193,13.6149448696744
3.48878882162494e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.0035428133140281,-0.00107105114954164,0.0918064926597197,0.110579452168456,0.271641263535533,0.000518987512946779,1.22101095529712,0.369227738013592,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.13747074060314e-05,0.009728304830798,0.0265550820210824,-0.0035428133140281,-0.00289005931931056,-0.00521756143464625,-0.00159222763755392,0.00963074062006672,0.000908758569175725,-0.00630273800591804,-0.00107105114954164,-0.00140891859269543,-0.000812331716405442,-0.000556447109324603,0.00179582048376868,0.000842544591080802,-0.00113794814017025,2400,0.172671126275758,0.309606070033025,7.2,0.0341135134290734,13.7180883487073
3.57280098381702e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.0036274035118355,-0.00112515158826226,0.0931799661240824,0.110579452168456,0.271641263535533,0.00049923519979424,1.22101095529712,0.369642150321224,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.12361613795733e-05,0.009728304830798,0.0265550820210824,-0.0036274035118355,-0.00299930948857717,-0.00527495029209773,-0.00164107566635304,0.00976275637992841,0.00097437234442372,-0.00639483069034965,-0.00112515158826226,-0.00144207049354699,-0.000755320677063554,-0.000638328189886861,0.00176713346038039,0.00087020388912604,-0.00122252151593302,2425,0.172671126275758,0.309606070033025,7.275,0.0350057730011425,13.7272253103635
3.65558964752107e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00371009799040527,-0.00109650979339368,0.0945642083820302,0.110579452168456,0.271641263535533,0.000485525763353562,1.22101095529712,0.369945135079902,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.08345924502954e-05,0.009728304830798,0.0265550820210824,-0.00371009799040527,-0.00310564112735302,-0.00533048577743684,-0.00168978305719357,0.00989322918752233,0.00103185905299898,-0.00648703738269418,-0.00109650979339368,-0.00141611397851939,-0.000747847028921749,-0.000643188697771795,0.00174103539848515,0.000766199374243311,-0.00123874256019503,2450,0.172671126275758,0.309606070033025,7.35,0.0359271748259488,13.7248303999381
3.7428365907718e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00379523378955771,-0.00112668087098928,0.0959867510712313,0.110579452168456,0.271641263535533,0.00048610954097673,1.22101095529712,0.370174081932954,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.22390464431985e-05,0.009728304830798,0.0265550820210824,-0.00379523378955771,-0.0032053787363886,-0.00538984668442666,-0.00174311440338716,0.0100205321463496,0.00108681021480886,-0.00657797742793475,-0.00112668087098928,-0.00134155761321361,-0.000792773011893068,-0.00073491446909037,0.00170579966250245,0.000753867531804578,-0.00120009077969986,2475,0.172671126275758,0.309606070033025,7.425,0.0368482715085851,13.8498131104938
3.82930558177171e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00387759838268024,-0.00110423539788115,0.0974061208322318,0.110579452168456,0.271641263535533,0.000490788860819736,1.22101095529712,0.370440085695873,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.06441003377833e-05,0.009728304830798,0.0265550820210824,-0.00387759838268024,-0.00331020577074137,-0.00544559077840203,-0.00180594422370156,0.0101439983961895,0.00114546399079102,-0.00666425953261564,-0.00110423539788115,-0.00140493380692143,-0.000739537603778709,-0.000813680249821108,0.00163791780996613,0.000787522999146758,-0.00115791528392895,2500,0.172671126275758,0.309606070033025,7.5,0.0378306278464328,13.8724978624285
3.90401266430747e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00396010847274106,-0.00109850524662516,0.0988205213927741,0.110579452168456,0.271641263535533,0.000455728297997764,1.22101095529712,0.370345372658383,0.000281247530772383,0.000318695074560457,0.000134497911126719,9.49700304810128e-06,0.009728304830798,0.0265550820210824,-0.00396010847274106,-0.00342292216399729,-0.00550550682868365,-0.00187032545579381,0.0102646459995858,0.00120147518343661,-0.00675109678156922,-0.00109850524662516,-0.0014851403446529,-0.000797890667634234,-0.000860064664279072,0.00163004972789705,0.000724779389666823,-0.00114864407525944,2525,0.172671126275758,0.309606070033025,7.575,0.0387805631605345,13.7808903325062
3.97455282696627e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00404549045516424,-0.00113170548516573,0.100228909806842,0.110579452168456,0.271641263535533,0.000424389771402953,1.22101095529712,0.370016646148493,0.000281247530772383,0.000318695074560457,0.000134497911126719,9.0723848151445e-06,0.009728304830798,0.0265550820210824,-0.00404549045516424,-0.00353047313257377,-0.00556757664965878,-0.00193304022472705,0.0103997107931069,0.0012463950814558,-0.006833306688212,-0.00113170548516573,-0.00143255533914979,-0.000821450830101765,-0.000809862491715357,0.00177709732050261,0.000606212507926185,-0.00109246135622474,2550,0.172671126275758,0.309606070033025,7.65,0.0397197448772836,13.7600843704571
4.03798241794159e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00413040125085119,-0.00113211856129974,0.101681772136784,0.110579452168456,0.271641263535533,0.000393478983451667,1.22101095529712,0.369498838521348,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.24431081747705e-06,0.009728304830798,0.0265550820210824,-0.00413040125085119,-0.00363136408439752,-0.00562817972596741,-0.00198620557399939,0.0105283640941881,0.00127788835263206,-0.00691283166423827,-0.00113211856129974,-0.00134745281609122,-0.00079751540449274,-0.000735384590889666,0.0017076536168329,0.000429764449779282,-0.00106547739178174,2575,0.172671126275758,0.309606070033025,7.725,0.0405980452694473,13.6456313120898
4.09938370286045e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00421536329828823,-0.00113305534316191,0.103114351564552,0.110579452168456,0.271641263535533,0.000376557036986924,1.22101095529712,0.369167875394445,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.95316735088914e-06,0.009728304830798,0.0265550820210824,-0.00421536329828823,-0.00373569107854488,-0.00568295816676274,-0.00203571939104398,0.0106489122947218,0.00129835556557269,-0.00699921391322213,-0.00113305534316191,-0.00140336378722852,-0.000752825261395958,-0.000651203425002201,0.00161763208493927,0.000287136135738389,-0.00114651491655544,2600,0.172671126275758,0.309606070033025,7.8,0.0414965189216721,13.5752755849125
4.15669876682176e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00430964707948764,-0.00126704591979664,0.104566364881261,0.110579452168456,0.271641263535533,0.000364711150799608,1.22101095529712,0.368782894062665,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.40501969995121e-06,0.009728304830798,0.0265550820210824,-0.00430964707948764,-0.00383827954644271,-0.00573752831928375,-0.00208374667804701,0.0107699790269153,0.00132124133980253,-0.00708882466111841,-0.00126704591979664,-0.0013511579300215,-0.00072376602623757,-0.000646321661858155,0.00162482499752312,0.000320523078438359,-0.00120163348155375,2625,0.172671126275758,0.309606070033025,7.875,0.0423582327639823,13.4434369511785
4.21121443212458e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.0044149861014777,-0.00137755694494429,0.105998172382884,0.110579452168456,0.271641263535533,0.000359228957668158,1.22101095529712,0.367801994715235,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.0910595643864e-06,0.009728304830798,0.0265550820210824,-0.0044149861014777,-0.00393273579039385,-0.0057897005329624,-0.00212942067730798,0.0108942646111871,0.00135482457528701,-0.00718727764861704,-0.00137755694494429,-0.00126333471473073,-0.000698535978461086,-0.000606573065378851,0.0016556755452193,0.000440993337259495,-0.00129165328931962,2650,0.172671126275758,0.309606070033025,7.95,0.0431191524070626,13.5530113995275
4.26408535332821e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00451220555714239,-0.00130905319859505,0.107449240790327,0.110579452168456,0.271641263535533,0.000358621716383485,1.22101095529712,0.366978003915511,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.17361603557685e-06,0.009728304830798,0.0265550820210824,-0.00451220555714239,-0.00402236734341178,-0.00584224404029258,-0.00217559812715156,0.0110136779255021,0.00139575321906958,-0.00728384444621862,-0.00130905319859505,-0.0012084395267537,-0.000706940497833557,-0.000617579780795088,0.00157263144966401,0.000545594681500594,-0.00129611239991239,2675,0.172671126275758,0.309606070033025,8.025,0.0438686221383094,13.5458676455466
4.32173526063563e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00460859137085993,-0.00127207344443715,0.108924577671174,0.110579452168456,0.271641263535533,0.000380270150700549,1.22101095529712,0.365803331832068,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.21227679500031e-06,0.009728304830798,0.0265550820210824,-0.00460859137085993,-0.00411851327041582,-0.00590277485840567,-0.00221632963603437,0.011135354520928,0.00144806608022433,-0.00738381658264194,-0.00127207344443715,-0.00129031083240613,-0.000801691619069579,-0.000547423213080836,0.00164782877073211,0.000675784133031775,-0.00132284941672567,2700,0.172671126275758,0.309606070033025,8.1,0.0445752347732932,13.5308971817421
4.38559284348191e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.0046929268163196,-0.00113083191696481,0.110410114576661,0.110579452168456,0.271641263535533,0.000435611827550339,1.22101095529712,0.364429907309607,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.68234489176965e-06,0.009728304830798,0.0265550820210824,-0.0046929268163196,-0.00422354134484005,-0.00596368019087181,-0.00225478741379704,0.0112700181223374,0.0015044863396024,-0.00748223856514086,-0.00113083191696481,-0.00137122266160577,-0.000807058534581368,-0.000518182087319679,0.00177235346100117,0.000749429613027336,-0.00130623116754628,2725,0.172671126275758,0.309606070033025,8.175,0.0451632970195693,13.6316026313206
4.44711189496581e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00477679414846142,-0.0011223074570047,0.111910331516674,0.110579452168456,0.271641263535533,0.000478514221768583,1.22101095529712,0.362991095165903,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.59277004690148e-06,0.009728304830798,0.0265550820210824,-0.00477679414846142,-0.00432186343206237,-0.00602601522412741,-0.00229559921576934,0.0113998547011557,0.00156696434732802,-0.00757716908308655,-0.0011223074570047,-0.00132463362175528,-0.000831691667290418,-0.000547382480249325,0.0017324339222918,0.000831503759843484,-0.00126177195732131,2750,0.172671126275758,0.309606070033025,8.25,0.0457197891041211,13.7211032379296
4.50232570888419e-05,7.28579373841566e-05,5.45894567586963e-08,2.90142261255053e-07,-0.00485256542192487,-0.00101241572716934,0.113387575007266,0.110579452168456,0.271641263535533,0.000477748052794508,1.22101095529712,0.361364296402396,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.36011118283472e-06,0.009728304830798,0.0265550820210824,-0.00485256542192487,-0.0044222072587516,-0.00609634137681591,-0.00235417095192388,0.0115304931720135,0.00162747020925122,-0.00767028831959185,-0.00101241572716934,-0.00132355560571506,-0.0009394462302542,-0.000797124004201184,0.0017522985682794,0.000803187441035858,-0.00125737590070213,2775,0.172671126275758,0.309606070033025,8.325,0.0461441520298421,13.7111725868758
4.55878903995707e-05,7.28579373841566e-05,5.4592998408969e-08,2.90142261255053e-07,-0.00492920290486176,-0.00103925253490511,0.114922571032399,0.110579452168456,0.271641263535533,0.000480867032506146,1.22101095529712,0.359881070582705,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.46688526318366e-06,0.009728304830798,0.0265550820210824,-0.00492920290486176,-0.00451694761919504,-0.00617169483514631,-0.00243427336256244,0.0116657311946597,0.00169493641472208,-0.00777102995687991,-0.00103925253490511,-0.00128119357100919,-0.000998759702528987,-0.00102435157868288,0.00178092708896975,0.000886442533265319,-0.00134351028847764,2800,0.172671126275758,0.309606070033025,8.4,0.0466265739475248,13.7847312026621
4.61745652611102e-05,7.28579373841566e-05,5.48626762691807e-08,2.90142261255053e-07,-0.00501491428209769,-0.00113699330707325,0.116432003501662,0.110579452168456,0.271641263535533,0.000503013339869853,1.22101095529712,0.358017286881338,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.17788940591981e-06,0.009728304830798,0.0265550820210824,-0.00501491428209769,-0.00461958590751296,-0.00624785399107958,-0.00251403942168245,0.0117939491633481,0.00176118629312182,-0.00786770311586445,-0.00113699330707325,-0.00136625277275801,-0.00100361595899375,-0.00105513789510966,0.00171483184194725,0.000877870323782853,-0.00127436814912804,2825,0.172671126275758,0.309606070033025,8.475,0.0470035150750176,13.9063656204579
4.67486149914798e-05,7.28579373841566e-05,5.60752931857417e-08,2.90142261255053e-07,-0.00509946196679941,-0.00113588066496292,0.117960518040033,0.110579452168456,0.271641263535533,0.000535792915792159,1.22101095529712,0.356180617081348,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.19547231739415e-06,0.009728304830798,0.0265550820210824,-0.00509946196679941,-0.00473088091845907,-0.00632229963076431,-0.00259302105179719,0.0119175259148469,0.00182950112286442,-0.00796064720889056,-0.00113588066496292,-0.00147402968874232,-0.0010005732686548,-0.00105573836319365,0.00165427192013832,0.000913197685816945,-0.00124570407069931,2850,0.172671126275758,0.309606070033025,8.55,0.0472890371671222,13.9144294271719
4.72632271279733e-05,7.28579373841566e-05,5.76265202527126e-08,2.90142261255053e-07,-0.00519347049550024,-0.00123423988128387,0.119505630416867,0.110579452168456,0.271641263535533,0.000554180977712568,1.22101095529712,0.35398133401843,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.71647412861849e-06,0.009728304830798,0.0265550820210824,-0.00519347049550024,-0.00484529917413258,-0.00639474980377956,-0.00266965934850978,0.0120386269819769,0.00190313045353785,-0.00805446663084902,-0.00123423988128387,-0.00153270014958749,-0.000950304168901843,-0.00102564044829439,0.00162328985523016,0.000976242037909499,-0.00124796342792162,2875,0.172671126275758,0.309606070033025,8.625,0.0474734951686421,14.0255414007517
4.77870657456753e-05,7.28579373841566e-05,5.94016438380039e-08,2.90142261255053e-07,-0.00528074904517054,-0.0011548094181951,0.121083300085193,0.110579452168456,0.271641263535533,0.000581707382882313,1.22101095529712,0.351580455186761,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.99277715002466e-06,0.009728304830798,0.0265550820210824,-0.00528074904517054,-0.00497088515923094,-0.00645229582242493,-0.00275149841561638,0.0121609530007277,0.00197915613385959,-0.00813412210788789,-0.0011548094181951,-0.0016579137463255,-0.000780080182671722,-0.00109577445026764,0.00162790529569916,0.00101063224190189,-0.00106792808868116,2900,0.172671126275758,0.309606070033025,8.7,0.0475487167800284,13.9859022429102
4.82511327172137e-05,7.28579373841566e-05,6.12082957803503e-08,2.90142261255053e-07,-0.0053649648299371,-0.00113947101593032,0.122647260323405,0.110579452168456,0.271641263535533,0.000588327120645376,1.22101095529712,0.349275480562276,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.51643488621838e-06,0.009728304830798,0.0265550820210824,-0.0053649648299371,-0.00509200823862808,-0.00651705994527651,-0.00283695502553942,0.012279447030092,0.00205524281512347,-0.0082066171454285,-0.00113947101593032,-0.00160219930555396,-0.000882335836454458,-0.00113913135976534,0.00157306861286335,0.00101027472355233,-0.000982848082165798,2925,0.172671126275758,0.309606070033025,8.775,0.0475659216430935,13.9656904224289
4.8638095741165e-05,7.28579373841566e-05,6.29758487464118e-08,2.90142261255053e-07,-0.00545011992108871,-0.00113072195460821,0.124240184627648,0.110579452168456,0.271641263535533,0.000573384173524574,1.22101095529712,0.34679828012476,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.28366556171844e-06,0.009728304830798,0.0265550820210824,-0.00545011992108871,-0.00520600548378615,-0.00659344909767248,-0.00292334075994933,0.0123901322763445,0.00213330309725029,-0.0082822425524306,-0.00113072195460821,-0.00154393471481256,-0.000999920811833403,-0.00114578117500942,0.00148796385775175,0.00103696334619497,-0.0010192070569613,2950,0.172671126275758,0.309606070033025,8.85,0.0475261581051874,13.9730325587284
4.90508620883169e-05,7.28579373841566e-05,6.36498344489835e-08,2.90142261255053e-07,-0.00553095921710437,-0.00106850352475026,0.125798555480118,0.110579452168456,0.271641263535533,0.00057353145087364,1.22101095529712,0.343788016768453,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.70481333539492e-06,0.009728304830798,0.0265550820210824,-0.00553095921710437,-0.00532856629628338,-0.00666762936092697,-0.00301809346605187,0.0125011872714878,0.00221531050903487,-0.00836217896552694,-0.00106850352475026,-0.00161849888380269,-0.000966015088879643,-0.00125937569656372,0.00147511321775041,0.0010877064918043,-0.00106421613865242,2975,0.172671126275758,0.309606070033025,8.925,0.0473621650978943,14.0212366749491
4.94764949258256e-05,7.28579373841566e-05,6.5347101341444e-08,2.90142261255053e-07,-0.00560369363212578,-0.000993147221008431,0.127352595505785,0.110579452168456,0.271641263535533,0.000587779135065125,1.22101095529712,0.341421870829894,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.40991376734785e-06,0.009728304830798,0.0265550820210824,-0.00560369363212578,-0.0054493967574924,-0.00673808326671794,-0.00311200722566536,0.0126024749688691,0.00228998703523426,-0.00844737064445294,-0.000993147221008431,-0.00162047107875797,-0.000964112051842891,-0.00123960606084039,0.00135676026907357,0.00100198359897486,-0.00112855892378105,3000,0.172671126275758,0.309606070033025,9,0.0472458288655742,14.0435927919819
4.98803246516535e-05,7.28579373841566e-05,6.82705364511403e-08,2.90142261255053e-07,-0.00568399144582084,-0.00106002624965343,0.128923062404574,0.110579452168456,0.271641263535533,0.000602195455371422,1.22101095529712,0.338508194751801,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.56828523178086e-06,0.009728304830798,0.0265550820210824,-0.00568399144582084,-0.00557176026374934,-0.00681357922316446,-0.00319969222038959,0.0127048838592822,0.00237476391735532,-0.00853052831824023,-0.00106002624965343,-0.00161801843056716,-0.000995437143155374,-0.00117996485371658,0.00137578894094694,0.00113896649521605,-0.00110190579552292,3025,0.172671126275758,0.309606070033025,9.075,0.0469650515073112,14.0637148660511
5.02979654145529e-05,7.28579373841566e-05,7.17545927973028e-08,2.90142261255053e-07,-0.00576080057505472,-0.00103627124518352,0.130490566704186,0.110579452168456,0.271641263535533,0.000609370133737604,1.22101095529712,0.335561887750049,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.46153993048342e-06,0.009728304830798,0.0265550820210824,-0.00576080057505472,-0.00569065018746152,-0.00688908089605861,-0.00329017089105211,0.0128116973716602,0.00246560889254359,-0.00859706366319461,-0.00103627124518352,-0.00160050462151287,-0.00101638540888006,-0.00121479605618975,0.00142873542693051,0.00118565101310199,-0.000896832996595711,3050,0.172671126275758,0.309606070033025,9.15,0.046640120288043,13.9983834246762
5.06974067821039e-05,7.28579373841566e-05,7.53245351708507e-08,2.90142261255053e-07,-0.00584329782765365,-0.00109694140300908,0.132099388745679,0.110579452168456,0.271641263535533,0.000583640559204009,1.22101095529712,0.33238749922432,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.47738125049028e-06,0.009728304830798,0.0265550820210824,-0.00584329782765365,-0.00582266889832631,-0.00697088204802108,-0.00338815776735875,0.012921604739914,0.00255614462750597,-0.00866019137860073,-0.00109694140300908,-0.00175521058067688,-0.00108296104339658,-0.00130346894754252,0.00145612467007287,0.00121191280184286,-0.00084930537076484,3075,0.172671126275758,0.309606070033025,9.225,0.0462297020930481,14.0058530835992
5.10824805724258e-05,7.28579373841566e-05,7.77345628631906e-08,2.90142261255053e-07,-0.00592907936733268,-0.00113023797033657,0.133691642267055,0.110579452168456,0.271641263535533,0.000548764729222378,1.22101095529712,0.328873406480795,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.06049713503156e-06,0.009728304830798,0.0265550820210824,-0.00592907936733268,-0.00596021466742212,-0.0070583047012649,-0.00349098345216116,0.0130245667881012,0.00263818476828222,-0.00871678879481916,-0.00113023797033657,-0.00182265175038614,-0.00115847102352863,-0.00136153745584388,0.00137033098830774,0.0010827450267814,-0.000768589920946464,3100,0.172671126275758,0.309606070033025,9.3,0.0457455536837695,14.107687812658
5.14696320238535e-05,7.28579373841566e-05,8.0289382915016e-08,2.90142261255053e-07,-0.00601656451290694,-0.0011715181890587,0.13527952149269,0.110579452168456,0.271641263535533,0.000550491880375512,1.22101095529712,0.325423213315478,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.28966910663402e-06,0.009728304830798,0.0265550820210824,-0.00601656451290694,-0.00610263438423895,-0.00715280528649291,-0.00359177907941727,0.0131198701656557,0.00270959762827948,-0.00877277607189332,-0.0011715181890587,-0.00187686538595381,-0.00124942785394344,-0.00132887358731963,0.0012882487636691,0.00096202226467346,-0.000745244060182697,3125,0.172671126275758,0.309606070033025,9.375,0.0452258322699401,13.9650596171011
5.18340621688092e-05,7.28579373841566e-05,8.2873813533087e-08,2.90142261255053e-07,-0.00610675486595089,-0.00119000501852922,0.136903448374199,0.110579452168456,0.271641263535533,0.000514655224906633,1.22101095529712,0.322028069099143,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.62006288764236e-06,0.009728304830798,0.0265550820210824,-0.00610675486595089,-0.0062368383176679,-0.00724376791721274,-0.00368879115995353,0.0132116357317242,0.00277663504142133,-0.00882414372410646,-0.00119000501852922,-0.00179362918329965,-0.0012138408623777,-0.00130370450013387,0.00123133340342717,0.000916139336378276,-0.000690423722321884,3150,0.172671126275758,0.309606070033025,9.45,0.044614641889133,13.850386166385
5.21708056324242e-05,7.28579373841566e-05,8.3862351209229e-08,2.90142261255053e-07,-0.006194106869552,-0.00116623673380948,0.138500847427663,0.110579452168456,0.271641263535533,0.000475420691871294,1.22101095529712,0.318468123109213,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.42426881991753e-06,0.009728304830798,0.0265550820210824,-0.006194106869552,-0.00636913267733034,-0.00732911508973763,-0.0037840852000427,0.0133063636399857,0.00285818527134159,-0.00887331144412338,-0.00116623673380948,-0.0017735974430949,-0.00114733173053798,-0.00127005989705133,0.00125650727723685,0.0010755074994117,-0.000664595743986841,3175,0.172671126275758,0.309606070033025,9.525,0.0439645441725403,13.7704950530863
5.25027070846607e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00628647983078435,-0.00122292844429468,0.140115013663346,0.110579452168456,0.271641263535533,0.000437372467535823,1.22101095529712,0.314613383916554,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.60141408802973e-06,0.009728304830798,0.0265550820210824,-0.00628647983078435,-0.00649979498625825,-0.0074149727577541,-0.00387741290179634,0.0133914851763246,0.00294601005104729,-0.0089270579328575,-0.00122292844429468,-0.0017355611199317,-0.00115076016220112,-0.00123603542256073,0.00113389937433822,0.00114927870687317,-0.000722642785153376,3200,0.172671126275758,0.309606070033025,9.6,0.0432641397753746,13.7572904413944
5.28628194410366e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00638319980475769,-0.00128692130401467,0.141744813149042,0.110579452168456,0.271641263535533,0.000430845516361968,1.22101095529712,0.310670195567132,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.75715205458509e-06,0.009728304830798,0.0265550820210824,-0.00638319980475769,-0.00661827665247657,-0.00750290297486882,-0.00397588791257959,0.0134780433365433,0.00302775796665938,-0.00898807602159738,-0.00128692130401467,-0.00158161269053376,-0.00115434813126503,-0.00131417373149916,0.0011733999578745,0.001086408001886,-0.000799833014520453,3225,0.172671126275758,0.309606070033025,9.675,0.0425107399532893,13.7493619095948
5.32172660996987e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00648167376824602,-0.00130857726091514,0.143393273899921,0.110579452168456,0.271641263535533,0.000427223547084018,1.22101095529712,0.306790313901218,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.682172860126e-06,0.009728304830798,0.0265550820210824,-0.00648167376824602,-0.00672867554533365,-0.00758277051849845,-0.00408056390967316,0.0135755181713687,0.00310858382511603,-0.00904358472716307,-0.00130857726091514,-0.0015014509040508,-0.00107789665582557,-0.00139283199056747,0.00127957333132592,0.00108213436890013,-0.000737220757484829,3250,0.172671126275758,0.309606070033025,9.75,0.0417489211860735,13.7251601478399
5.35914078078893e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00658281830419579,-0.00133747470021687,0.145023016460028,0.110579452168456,0.271641263535533,0.000418819901012322,1.22101095529712,0.302604768622405,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.36719007510213e-06,0.009728304830798,0.0265550820210824,-0.00658281830419579,-0.00685283051076027,-0.007666410527817,-0.00418179479545935,0.0136679247310033,0.00319426694561394,-0.00910082770743366,-0.00133747470021687,-0.00164911156057774,-0.00112493692732949,-0.00134346648032214,0.00124646824469416,0.00114193593131511,-0.000776854178281177,3275,0.172671126275758,0.309606070033025,9.825,0.0409099932367675,13.6797261953228
5.40178980572402e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00667617672692759,-0.00126380391450795,0.146691039292533,0.110579452168456,0.271641263535533,0.000402593154244618,1.22101095529712,0.298498788817395,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.79938002915851e-06,0.009728304830798,0.0265550820210824,-0.00667617672692759,-0.00697491841358105,-0.00775597628942806,-0.00427435123988445,0.0137712468970074,0.00327993887710125,-0.00916161839473117,-0.00126380391450795,-0.00162597323209169,-0.00117621231274039,-0.00123936404681968,0.00137330023081031,0.00115018777610658,-0.00079267922217513,3300,0.172671126275758,0.309606070033025,9.9,0.0400565758935328,13.6375067729383
5.44487469701057e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00677027700042369,-0.00124553366288829,0.148353167640377,0.110579452168456,0.271641263535533,0.000397121468679434,1.22101095529712,0.294041235856253,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.73055844794892e-06,0.009728304830798,0.0265550820210824,-0.00677027700042369,-0.00710264026442659,-0.00783915331023342,-0.00436383168323329,0.013870682339517,0.00336535328889707,-0.00921709412202021,-0.00124553366288829,-0.00171094119828166,-0.00110968203754671,-0.00120452625696376,0.00129570024528594,0.00114135767666478,-0.000734933315006598,3325,0.172671126275758,0.309606070033025,9.975,0.0391280751809968,13.6762351017619
5.48809846953586e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00686479260937939,-0.00125875062768389,0.150025294581196,0.110579452168456,0.271641263535533,0.000410798218512914,1.22101095529712,0.289464698692759,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.82758389701278e-06,0.009728304830798,0.0265550820210824,-0.00686479260937939,-0.00724135181440781,-0.00791834818203535,-0.00445933320875009,0.0139578867848367,0.00344805234752903,-0.00926538580167968,-0.00125875062768389,-0.00183406043020088,-0.00105771073950139,-0.00127427439300179,0.00118655665828417,0.00110137888093993,-0.000660412217669699,3350,0.172671126275758,0.309606070033025,10.05,0.0381529593330223,13.7470922492693
5.53381763249854e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00694936745123058,-0.00113374609909389,0.151670118244501,0.110579452168456,0.271641263535533,0.000422452353643381,1.22101095529712,0.285088129468809,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.53048248831488e-06,0.009728304830798,0.0265550820210824,-0.00694936745123058,-0.00738262873031501,-0.00798695159384151,-0.00455665309430264,0.0140434059148068,0.00353098446397874,-0.00931639155757281,-0.00113374609909389,-0.00187602083448949,-0.000916683059081956,-0.00129695547405871,0.00115316419411111,0.00111306942610082,-0.000678209017939163,3375,0.172671126275758,0.309606070033025,10.125,0.0371923257222757,13.7768437811845
5.58657828635248e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00703187905416785,-0.00110571819417772,0.153341164724607,0.110579452168456,0.271641263535533,0.000462343878837663,1.22101095529712,0.28052918213128,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.35119820543912e-06,0.009728304830798,0.0265550820210824,-0.00703187905416785,-0.00752746866886638,-0.00805332743476391,-0.00465911330814855,0.014132656107026,0.00361561840860204,-0.00936372267712854,-0.00110571819417772,-0.00192301383445574,-0.000898286771612167,-0.00135272148033014,0.00118873585509057,0.00111362225758261,-0.000639051692519086,3400,0.172671126275758,0.309606070033025,10.2,0.0362225222230118,13.8209875081217
5.64200750733474e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00711123009535886,-0.0010580042456643,0.155002612466338,0.110579452168456,0.271641263535533,0.000486025758904475,1.22101095529712,0.275911266172154,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.37328900419923e-06,0.009728304830798,0.0265550820210824,-0.00711123009535886,-0.00767135051375924,-0.00811679783242685,-0.00475554718977103,0.0142267286079703,0.00369952076606885,-0.00941127480017139,-0.0010580042456643,-0.0019119916533402,-0.00084639747883868,-0.00129570346612764,0.00124556897975445,0.00113461412648255,-0.000638810418339926,3425,0.172671126275758,0.309606070033025,10.275,0.0351871084794696,13.8024091255674
5.6939316174891e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00719052646311858,-0.00105894541806318,0.156705182674587,0.110579452168456,0.271641263535533,0.000457926325600608,1.22101095529712,0.271244578095162,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.55553351796085e-06,0.009728304830798,0.0265550820210824,-0.00719052646311858,-0.00781198058908575,-0.00817948351231813,-0.00485049732100179,0.0143199778953319,0.00379685094163099,-0.00946059781638996,-0.00105894541806318,-0.00187734414439896,-0.00084102657846136,-0.00125822135442723,0.00124637903651114,0.0012923236601281,-0.000644882151968966,3450,0.172671126275758,0.309606070033025,10.35,0.0341564348277642,13.7401051269836
5.74271541443948e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.0072670523588729,-0.00102524319762687,0.158385730777121,0.110579452168456,0.271641263535533,0.00042460662120797,1.22101095529712,0.266304071835654,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.63874106096789e-06,0.009728304830798,0.0265550820210824,-0.0072670523588729,-0.00795065239091521,-0.00823838985362333,-0.00494096868513234,0.0144103626041864,0.00389790885217798,-0.00950572973887227,-0.00102524319762687,-0.00186612908219576,-0.000786990562985811,-0.00120804032424024,0.00119756244905902,0.00132628858644489,-0.000615230673211075,3475,0.172671126275758,0.309606070033025,10.425,0.0331143937260323,13.7873832480413
5.7929280638039e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.0073464162059497,-0.00105384736631865,0.160101309090782,0.110579452168456,0.271641263535533,0.000422220173052489,1.22101095529712,0.261436831706169,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.80466699846808e-06,0.009728304830798,0.0265550820210824,-0.0073464162059497,-0.00809847742914879,-0.00829521693401257,-0.00503202238260309,0.0144963731116288,0.00399242705918044,-0.0095520590997315,-0.00105384736631865,-0.00196682781124702,-0.000754048994111721,-0.00120389488054002,0.00115272016386448,0.00126481778319688,-0.00062014427073529,3500,0.172671126275758,0.309606070033025,10.5,0.0320626446170268,13.90927065756
5.84637919828261e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.0074289588364599,-0.00108874757879615,0.161811299060046,0.110579452168456,0.271641263535533,0.000434136651689297,1.22101095529712,0.256427690333473,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.30796358761153e-06,0.009728304830798,0.0265550820210824,-0.0074289588364599,-0.00824907243074373,-0.00835408464682541,-0.00511753883629393,0.0145807224921046,0.00409009630778622,-0.0095997148300152,-0.00108874757879615,-0.0019919197633769,-0.000806464881287597,-0.00115391995278316,0.00111207071719061,0.00129863694617052,-0.000626101820279744,3525,0.172671126275758,0.309606070033025,10.575,0.0309604102002977,13.9999092609346
5.90043497871759e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00750870521755357,-0.00105897694355692,0.16350710412546,0.110579452168456,0.271641263535533,0.000445972851279886,1.22101095529712,0.25132219128717,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.13976939520778e-06,0.009728304830798,0.0265550820210824,-0.00750870521755357,-0.00839629606727089,-0.008422066559956,-0.00520538424484196,0.0146654440156125,0.00418596687485176,-0.00964605316551525,-0.00105897694355692,-0.00197453864157746,-0.000889645460337447,-0.00116757021183571,0.00114532997279906,0.00127502426715013,-0.000621833214672074,3550,0.172671126275758,0.309606070033025,10.65,0.0298760641973674,14.0514113752338
5.95420813584195e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00759194127394261,-0.00111319900807961,0.165235762945442,0.110579452168456,0.271641263535533,0.00044408487254397,1.22101095529712,0.246076189523546,0.000281247530772383,0.000318695074560457,0.000134497911126719,7.04940609382511e-06,0.009728304830798,0.0265550820210824,-0.00759194127394261,-0.00854833748314672,-0.00848913740237029,-0.00529419581155074,0.0147503856779101,0.00427977067361426,-0.00969481405790125,-0.00111319900807961,-0.0020246355401164,-0.000892145769595591,-0.00118322418718679,0.00112691425728739,0.0012505439789994,-0.000646889415192099,3575,0.172671126275758,0.309606070033025,10.725,0.0287880673961337,14.1057283351809
6.00558046789552e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00767792695314753,-0.00114454045711904,0.166966861074119,0.110579452168456,0.271641263535533,0.000448617508592262,1.22101095529712,0.24087526982726,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.62471035722445e-06,0.009728304830798,0.0265550820210824,-0.00767792695314753,-0.00869749189313819,-0.00855834697932488,-0.00537578766365429,0.0148342330729975,0.00436693503978891,-0.00974898367083737,-0.00114454045711904,-0.00198801750954449,-0.000917688843955349,-0.00108082060989196,0.00113035568597594,0.00116421158164105,-0.000737707168281602,3600,0.172671126275758,0.309606070033025,10.8,0.0277157317502109,14.028577247759
6.05451787552256e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00776538651605798,-0.00116765135935642,0.168679301585731,0.110579452168456,0.271641263535533,0.000439243691231892,1.22101095529712,0.2355348906296,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.44283372151815e-06,0.009728304830798,0.0265550820210824,-0.00776538651605798,-0.00884568036923694,-0.00862504773676004,-0.00544306702472848,0.0149196285202342,0.00444971327449935,-0.00981073455400028,-0.00116765135935642,-0.00198293112911057,-0.000888928521808296,-0.000919116427994853,0.00113558055226868,0.00111317368165954,-0.000796892282211949,3625,0.172671126275758,0.309606070033025,10.875,0.0266043583982368,13.9769403441479
6.099779774133e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00784553605944177,-0.00105702497608997,0.170431887679923,0.110579452168456,0.271641263535533,0.000414536153804474,1.22101095529712,0.230008435567167,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.67820302863263e-06,0.009728304830798,0.0265550820210824,-0.00784553605944177,-0.00899152529081483,-0.00868764574060424,-0.00551413351699453,0.0150043264753253,0.00453655422267054,-0.00986305172920053,-0.00105702497608997,-0.00193125639493997,-0.000835735878712209,-0.000960679393442247,0.00113815833359835,0.00115999558527461,-0.000717501822736247,3650,0.172671126275758,0.309606070033025,10.95,0.0254639995469417,13.9212959062134
6.14370878971425e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00791788017959225,-0.00099383691510274,0.172175939027187,0.110579452168456,0.271641263535533,0.000409369038303045,1.22101095529712,0.224787490702884,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.29290683873053e-06,0.009728304830798,0.0265550820210824,-0.00791788017959225,-0.00912880531459993,-0.00875350090695869,-0.00558893317032556,0.0150894041554837,0.0046238300238089,-0.00991097235060623,-0.000993836915102739,-0.00185008755236741,-0.000888299328298676,-0.000989637259320015,0.00114119861151285,0.00115062854966696,-0.000635473728199968,3675,0.172671126275758,0.309606070033025,11.025,0.0244106152668859,14.0104569581919
6.19263442911807e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00799278481804876,-0.000988992411048701,0.173921525290161,0.110579452168456,0.271641263535533,0.000438457067120468,1.22101095529712,0.219450052595692,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.32955468751118e-06,0.009728304830798,0.0265550820210824,-0.00799278481804875,-0.00927062129872824,-0.00881632460937136,-0.00566304363093166,0.0151806650442734,0.00470637701755932,-0.00995122704242483,-0.000988992411048701,-0.00188857286222116,-0.000837492897743731,-0.000980591566950022,0.00120860900923971,0.00111972167711724,-0.000546000714469547,3700,0.172671126275758,0.309606070033025,11.1,0.0233451450770834,14.1047700467662
6.23878107459964e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00806107513814615,-0.00091288538078923,0.175671397298208,0.110579452168456,0.271641263535533,0.000445148668117601,1.22101095529712,0.213979880347953,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.16896229431586e-06,0.009728304830798,0.0265550820210824,-0.00806107513814615,-0.00941671304472694,-0.00887941813484012,-0.00573180105668654,0.0152801835036124,0.00479791608741563,-0.00998898004956045,-0.00091288538078923,-0.00193791615435781,-0.000840246447399535,-0.000916717297634755,0.00132810611717598,0.00121575792497939,-0.000522252979694818,3725,0.172671126275758,0.309606070033025,11.175,0.022278849206569,14.1929545548426
6.28531296070631e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00812432473395558,-0.000845799009971944,0.177426917475322,0.110579452168456,0.271641263535533,0.000439782459623457,1.22101095529712,0.208383574406922,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.38747449828539e-06,0.009728304830798,0.0265550820210824,-0.00812432473395558,-0.00956706102954023,-0.00893579030547362,-0.00579475052487143,0.0153871724712448,0.00489350798199247,-0.0100289163415558,-0.000845799009971944,-0.00202013004551006,-0.000754712692280687,-0.000848714848492511,0.00141914626807705,0.00126311413728212,-0.000517382224068307,3750,0.172671126275758,0.309606070033025,11.25,0.0212356672436851,14.1848001823311
6.33291170439482e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00818502981259503,-0.000805463181795066,0.179180676713998,0.110579452168456,0.271641263535533,0.000453016344457321,1.22101095529712,0.202727818332362,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.18852113420119e-06,0.009728304830798,0.0265550820210824,-0.00818502981259503,-0.00972734896465314,-0.00898171555414363,-0.00585194625314024,0.0154904247297497,0.00499109022096879,-0.0100630708035148,-0.000805463181795066,-0.00211294572487913,-0.000613631330841936,-0.000761571256739672,0.00136509292075971,0.00131080183926809,-0.000462526965763094,3775,0.172671126275758,0.309606070033025,11.325,0.0201643576586595,14.22508411257
6.38009102112979e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00825095375968571,-0.000900835704757712,0.180946262134482,0.110579452168456,0.271641263535533,0.000463159459702256,1.22101095529712,0.197213725607187,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.29294294316036e-06,0.009728304830798,0.0265550820210824,-0.0082509537596857,-0.00988690578633337,-0.00901755843896408,-0.00590837493237673,0.015591142656145,0.00510290686955026,-0.0100942235939993,-0.000900835704757712,-0.00212190974220628,-0.000498249910519755,-0.000778355404869014,0.00134722799448181,0.0014767806449739,-0.00040784267034305,3800,0.172671126275758,0.309606070033025,11.4,0.0191338592021387,14.2520054609911
6.42727180441528e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00832614278954612,-0.000982050657700143,0.182699631349096,0.110579452168456,0.271641263535533,0.000467137747939708,1.22101095529712,0.191293493738845,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.30559361551567e-06,0.009728304830798,0.0265550820210824,-0.00832614278954612,-0.0100461012290466,-0.0090565394837215,-0.00597514736713265,0.0156815263491467,0.00521083883492166,-0.0101206489455712,-0.000982050657700143,-0.00211796881190593,-0.000530584794845758,-0.000869406821231697,0.00119995192754203,0.00141635734004268,-0.000376008762713103,3825,0.172671126275758,0.309606070033025,11.475,0.0181278971486497,14.2236887438417
6.47433103829004e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00840048383248731,-0.00100893979981791,0.184497887436493,0.110579452168456,0.271641263535533,0.000466386929531146,1.22101095529712,0.186128534173598,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.20303090318971e-06,0.009728304830798,0.0265550820210824,-0.00840048383248731,-0.0102013035202539,-0.00909745877855509,-0.00603514913775228,0.0157556019091078,0.00530808934548376,-0.0101571123385885,-0.00100893979981791,-0.00209177817925201,-0.000530797664822056,-0.000791839456910717,0.00101182370439271,0.0013277868535417,-0.000482296030152323,3850,0.172671126275758,0.309606070033025,11.55,0.017170933971231,14.2575714330445
6.51857958836071e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00848405545443859,-0.001101487097537,0.18629828286778,0.110579452168456,0.271641263535533,0.000445975085678212,1.22101095529712,0.180273539584979,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.6308041581827e-06,0.009728304830798,0.0265550820210824,-0.00848405545443859,-0.0103643655765208,-0.00913707817344208,-0.00608740767415018,0.0158350209287776,0.00541516379180639,-0.0102015735154647,-0.001101487097537,-0.00216580478474312,-0.000527725632433693,-0.000712663684678078,0.001061589372774,0.00142388557420969,-0.000590258794196783,3875,0.172671126275758,0.309606070033025,11.625,0.0161656237064746,14.2034078778561
6.56082559866055e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00855992328074968,-0.00100637280793493,0.188116958660976,0.110579452168456,0.271641263535533,0.000428723993619843,1.22101095529712,0.17436838777094,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.63351091617536e-06,0.009728304830798,0.0265550820210824,-0.00855992328074968,-0.0105277641019411,-0.00917275838344137,-0.00614523528140484,0.0159176061016731,0.00552686304300323,-0.0102505772153441,-0.00100637280793493,-0.00217310942777531,-0.000481755691213199,-0.00077132080555078,0.00109062430601689,0.00146823646133732,-0.000639396738086184,3900,0.172671126275758,0.309606070033025,11.7,0.0152171627113447,14.2274267217619
6.6003209843717e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00863494090320854,-0.00102010642833863,0.189932736224326,0.110579452168456,0.271641263535533,0.000418684777470457,1.22101095529712,0.168826497740977,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.92127366148276e-06,0.009728304830798,0.0265550820210824,-0.00863494090320854,-0.010692224236337,-0.00920682392893552,-0.00619459770832174,0.015996849719049,0.00562606091574875,-0.0102954192654046,-0.00102010642833863,-0.00218369690293774,-0.00045185410212826,-0.000641860789443391,0.00106425408513566,0.00131948325818558,-0.000596087107947754,3925,0.172671126275758,0.309606070033025,11.775,0.0143366567695657,14.1922128452601
6.63562426975877e-05,7.28579373841566e-05,8.3976665265477e-08,2.90142261255053e-07,-0.00871711856252255,-0.00108018428258489,0.191756486684107,0.110579452168456,0.271641263535533,0.000393737224473827,1.22101095529712,0.162991827435204,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.61778046556535e-06,0.009728304830798,0.0265550820210824,-0.00871711856252254,-0.0108532194314593,-0.00923973393041039,-0.00623716613342629,0.0160735926968059,0.00571263308060199,-0.0103467291305907,-0.00108018428258489,-0.0021590844297931,-0.000438144904154688,-0.000596134591744785,0.00100791291936452,0.00117458084359943,-0.000684443436952502,3950,0.172671126275758,0.309606070033025,11.85,0.0134017048507161,14.184168902589
6.67127146952686e-05,7.28579373841566e-05,8.40690355397401e-08,2.90142261255053e-07,-0.00880563563251211,-0.0011700009730908,0.193593070007234,0.110579452168456,0.271641263535533,0.000407815715232815,1.22101095529712,0.157348259252067,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.86527494385856e-06,0.009728304830798,0.0265550820210824,-0.00880563563251211,-0.0110198037225825,-0.00927294941468743,-0.00628368466186449,0.0161462606777304,0.00579685642110566,-0.0104009544142677,-0.0011700009730908,-0.0021931330304563,-0.000449918715848709,-0.000615837804560153,0.000981270595517601,0.00113423637706022,-0.000707590090331989,3975,0.172671126275758,0.309606070033025,11.925,0.0125094467938532,14.2759832283555
6.70645756408074e-05,7.28579373841566e-05,8.44767051098406e-08,2.90142261255053e-07,-0.00889247996945787,-0.00116709928286014,0.19541939110359,0.110579452168456,0.271641263535533,0.000425178937165405,1.22101095529712,0.151847697305009,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.54847461799839e-06,0.009728304830798,0.0265550820210824,-0.00889247996945787,-0.011176573778967,-0.00930986590178374,-0.00633063328055454,0.0162173019366183,0.0058821762630152,-0.0104554284710211,-0.00116709928286014,-0.00211074669100781,-0.00049218001970316,-0.000612512814312515,0.000965818087395854,0.0011262768303677,-0.000731547494580973,4000,0.172671126275758,0.309606070033025,12,0.0116898653512193,14.2065027972138
6.74059279862481e-05,7.28579373841566e-05,8.46643324623663e-08,2.90142261255053e-07,-0.00898473470116472,-0.00121547842768777,0.197245055367469,0.110579452168456,0.271641263535533,0.000425375255220676,1.22101095529712,0.145930934350248,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.68074728654241e-06,0.009728304830798,0.0265550820210824,-0.00898473470116472,-0.0113393125745392,-0.00934392257724969,-0.00636949491242372,0.0162957298567073,0.00596222163381547,-0.0105170729915882,-0.00121547842768777,-0.00217949295096721,-0.000444920784799248,-0.000518619328272243,0.00102982836622421,0.00107587939976106,-0.000830381422856501,4025,0.172671126275758,0.309606070033025,12.075,0.0108582794919351,14.1822228917391
6.77694938953833e-05,7.28579373841566e-05,8.48904806772777e-08,2.90142261255053e-07,-0.00907302561616612,-0.00118235504643324,0.199065119082537,0.110579452168456,0.271641263535533,0.000443985128313811,1.22101095529712,0.140329819980122,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.83479617177708e-06,0.009728304830798,0.0265550820210824,-0.00907302561616611,-0.0115073470871858,-0.0093662463396405,-0.00640163086746379,0.0163682152441536,0.00603759506634328,-0.0105871546515896,-0.00118235504643324,-0.00222564186620986,-0.000312309986743673,-0.000436719766355926,0.000967957714497986,0.00100964849071699,-0.000918355072687873,4050,0.172671126275758,0.309606070033025,12.15,0.0100670498596559,14.156221534161
6.81232710664611e-05,7.28579373841566e-05,8.513937131621e-08,2.90142261255053e-07,-0.00916271675774507,-0.00120450679385955,0.200879932674841,0.110579452168456,0.271641263535533,0.000460009418660731,1.22101095529712,0.134852240730956,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.64905586412966e-06,0.009728304830798,0.0265550820210824,-0.00916271675774507,-0.011672149481363,-0.00938077564450381,-0.00642562258689828,0.0164356160994271,0.00611248370158474,-0.0106582651258241,-0.00120450679385955,-0.00219092776326798,-0.000194453846530336,-0.000320655675735526,0.000897638797922747,0.000995542854686385,-0.000934234960429779,4075,0.172671126275758,0.309606070033025,12.225,0.00932130941347089,14.1265049823475
6.84776640562338e-05,7.28579373841566e-05,8.53508377487015e-08,2.90142261255053e-07,-0.00926316613194281,-0.00132180121065871,0.202716517781145,0.110579452168456,0.271641263535533,0.000481512465290794,1.22101095529712,0.129263207510486,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.81046328194601e-06,0.009728304830798,0.0265550820210824,-0.00926316613194281,-0.0118378803080702,-0.00939601371337814,-0.00644290854478387,0.016504927609328,0.00618765448988867,-0.010722831406637,-0.00132180121065871,-0.00222373689539178,-0.000211814521399347,-0.000252718668421058,0.000934106529106404,0.0010106484914988,-0.000875596676644719,4100,0.172671126275758,0.309606070033025,12.3,0.00857873983868978,14.0945708603764
6.88211308087703e-05,7.28579373841566e-05,8.57628381405529e-08,2.90142261255053e-07,-0.00935997038442246,-0.00129077449836217,0.204549530745422,0.110579452168456,0.271641263535533,0.000488592390436588,1.22101095529712,0.123450215729317,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.32046828320245e-06,0.009728304830798,0.0265550820210824,-0.00935997038442246,-0.0120049398580015,-0.0094101621691534,-0.00646460914334651,0.0165723490450928,0.00626532963924086,-0.0107871716358596,-0.00129077449836217,-0.00221711492646163,-0.000180544462674891,-0.000291728624015124,0.00089312472455198,0.00102885596818115,-0.000859213306058611,4125,0.172671126275758,0.309606070033025,12.375,0.00786638152698109,14.0468019372234
6.91336866674937e-05,7.28579373841566e-05,8.62165516317541e-08,2.90142261255053e-07,-0.00945925269708157,-0.00131976871062051,0.206405680805545,0.110579452168456,0.271641263535533,0.000467140671856454,1.22101095529712,0.118119918590869,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.01976963700577e-06,0.009728304830798,0.0265550820210824,-0.00945925269708157,-0.0121698318619736,-0.0094216698515332,-0.00648971198792035,0.0166380947358201,0.00633715453496897,-0.0108516843436865,-0.00131976871062051,-0.00219733303748513,-0.000172882314512507,-0.000335803837820308,0.000886259124557809,0.000968291747543401,-0.000845446086298987,4150,0.172671126275758,0.309606070033025,12.45,0.00720887958463113,13.9915435228584
6.94172750724854e-05,7.28579373841566e-05,8.66516187872674e-08,2.90142261255053e-07,-0.009561495424446,-0.00136318672882254,0.208259388117345,0.110579452168456,0.271641263535533,0.000458976780195375,1.22101095529712,0.112531481586339,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.55708783576695e-06,0.009728304830798,0.0265550820210824,-0.009561495424446,-0.0123313134703014,-0.00944335623963415,-0.00651924273043426,0.0167084339488416,0.00640913234313759,-0.0109041079384944,-0.00136318672882254,-0.0021682641212032,-0.00027330060739251,-0.000390045280711894,0.000928001953025475,0.000961613386383378,-0.000731948118697431,4175,0.172671126275758,0.309606070033025,12.525,0.00657079020903958,13.8559519482385
6.96788097551606e-05,7.28579373841566e-05,8.80246284666561e-08,2.90142261255053e-07,-0.00965839516211722,-0.00127565685747634,0.210110464474685,0.110579452168456,0.271641263535533,0.000443838507411233,1.22101095529712,0.107054906066393,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.52341513222639e-06,0.009728304830798,0.0265550820210824,-0.00965839516211722,-0.0125044396761345,-0.0094636949105964,-0.00654425151605721,0.0167784878275869,0.00647961756908408,-0.0109580350224979,-0.00127565685747634,-0.00229241576793391,-0.000263901402594135,-0.000326204970445156,0.000951864531283684,0.000936789441480045,-0.00071549041481442,4200,0.172671126275758,0.309606070033025,12.6,0.00597772933325908,13.7949530793854
6.99322767056757e-05,7.28579373841566e-05,9.16619790081085e-08,2.90142261255053e-07,-0.00974269247403063,-0.0011391026091196,0.211980499657014,0.110579452168456,0.271641263535533,0.000455539221016436,1.22101095529712,0.101527629847955,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.30998353927954e-06,0.009728304830798,0.0265550820210824,-0.00974269247403063,-0.0126737050078071,-0.00947739281412638,-0.00656398305110988,0.0168540388115953,0.00654526100826822,-0.0110133912854899,-0.0011391026091196,-0.00225514785398132,-0.000187601625255729,-0.000283909164069442,0.000971482839287368,0.000886443024386067,-0.000743440119731765,4225,0.172671126275758,0.309606070033025,12.675,0.00539187736266683,13.9009836739525
7.01680052116074e-05,7.28579373841566e-05,9.60311774930811e-08,2.90142261255053e-07,-0.00982723228368299,-0.00114534868159203,0.213833661799359,0.110579452168456,0.271641263535533,0.000464330522133156,1.22101095529712,0.0964165843239834,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.18688768707973e-06,0.009728304830798,0.0265550820210824,-0.00982723228368299,-0.0128447739114535,-0.00949159502962692,-0.00658609370166591,0.0169170990558078,0.00661350430944025,-0.011078797144468,-0.00114534868159203,-0.0022717953003096,-0.000182093762947972,-0.000288180451784022,0.000852793432366086,0.000916549403597871,-0.000870535322998639,4250,0.172671126275758,0.309606070033025,12.75,0.00486507231328303,13.9332552786128
7.04132032861349e-05,7.28579373841566e-05,1.00368147872636e-07,2.90142261255053e-07,-0.00991674859356225,-0.00117192261744368,0.215721448905319,0.110579452168456,0.271641263535533,0.000485426360632916,1.22101095529712,0.0908568188961116,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.56664508650802e-06,0.009728304830798,0.0265550820210824,-0.00991674859356225,-0.013013297589367,-0.00950392660644281,-0.00661057961727251,0.0169750363714214,0.00669104989524539,-0.0111554121120197,-0.00117192261744368,-0.00224968432331583,-0.000165607765865318,-0.000349578139204212,0.000772737239741169,0.00102796437027503,-0.00100972043094585,4275,0.172671126275758,0.309606070033025,12.825,0.00433372904229417,13.986100617561
7.0692654581077e-05,7.28579373841566e-05,1.04771608576538e-07,2.90142261255053e-07,-0.0100051819156368,-0.00119385806427972,0.217601622776554,0.110579452168456,0.271641263535533,0.000560523347693474,1.22101095529712,0.0858874393514094,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.77683424284094e-06,0.009728304830798,0.0265550820210824,-0.0100051819156368,-0.0131834457999412,-0.00951287255516154,-0.00665142082505727,0.0170225313493396,0.00677035736204437,-0.0112416111882299,-0.00119385806427972,-0.00227482263509669,-0.000135397521102882,-0.000511254518543161,0.000641009226402245,0.00103613919861691,-0.00113636614858924,4300,0.172671126275758,0.309606070033025,12.9,0.00389179203212957,14.0692413098047
7.09599195693144e-05,7.28579373841566e-05,1.11825986983102e-07,2.90142261255053e-07,-0.0100978091968789,-0.00122718287553183,0.219491311119674,0.110579452168456,0.271641263535533,0.000599326328065496,1.22101095529712,0.080834214909718,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.55619732955236e-06,0.009728304830798,0.0265550820210824,-0.0100978091968789,-0.0133645392860946,-0.00952514708186071,-0.00668636110968538,0.0170610031223099,0.00684955742160984,-0.0113290796295237,-0.00122718287553183,-0.00241204468080794,-0.000156640942162865,-0.00047489093805587,0.000512031485816202,0.00107623039165501,-0.00115696346763561,4325,0.172671126275758,0.309606070033025,12.975,0.00345228042142197,14.0613626948133
7.12136403810048e-05,7.28579373841566e-05,1.20317743766611e-07,2.90142261255053e-07,-0.0101983904504664,-0.00134330056165977,0.221360619859255,0.110579452168456,0.271641263535533,0.000617346810347981,1.22101095529712,0.0758137517074249,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.41200625022162e-06,0.009728304830798,0.0265550820210824,-0.0101983904504664,-0.0135544339573558,-0.00953474707276426,-0.00672956831852871,0.0170847105621203,0.00693394228804865,-0.0114187502652743,-0.00134330056165977,-0.00250263222723537,-0.000126862606622477,-0.000573106249464022,0.000337935990004628,0.00110868252352931,-0.00118640289299792,4350,0.172671126275758,0.309606070033025,13.05,0.00304874781006858,14.1479720041598
7.14453740064832e-05,7.28579373841566e-05,1.2930954195955e-07,2.90142261255053e-07,-0.0103050910084021,-0.00141003240440652,0.223240954738242,0.110579452168456,0.271641263535533,0.000598189669854012,1.22101095529712,0.0709801131478993,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.10810718571188e-06,0.009728304830798,0.0265550820210824,-0.0103050910084021,-0.0137293081567325,-0.00954275707656126,-0.0067706267145975,0.0171079165348421,0.0070120822586152,-0.0115101344821518,-0.00141003240440652,-0.00233803287298497,-0.000111061341249036,-0.000522270813296068,0.000310513701185066,0.00104799574688503,-0.00122383378611526,4375,0.172671126275758,0.309606070033025,13.125,0.00268187419052121,14.0690322424004
7.16720223316845e-05,7.28579373841566e-05,1.38696030231629e-07,2.90142261255053e-07,-0.0104226685151187,-0.00156164698658381,0.225145766449516,0.110579452168456,0.271641263535533,0.000598128928852048,1.22101095529712,0.066457740537984,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.25236021881482e-06,0.009728304830798,0.0265550820210824,-0.0104226685151187,-0.0138898550684862,-0.00954958068516734,-0.00679931213815956,0.0171263635031086,0.00709178880179618,-0.0115955658040702,-0.00156164698658381,-0.00216280882759182,-0.000103739654045934,-0.000407747539304078,0.000249981395620644,0.0010719438972901,-0.00112514579774375,4400,0.172671126275758,0.309606070033025,13.2,0.00234067852080151,14.0271298121369
7.18905220881274e-05,7.28579373841566e-05,1.50902545588439e-07,2.90142261255053e-07,-0.0105507051485225,-0.00169845086802123,0.227049289856579,0.110579452168456,0.271641263535533,0.000647039708123703,1.22101095529712,0.0616957882237572,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.8283781888386e-06,0.009728304830798,0.0265550820210824,-0.0105507051485225,-0.0140545735428363,-0.00956729131335154,-0.00682926955875567,0.0171459031069489,0.00717561548490176,-0.0116719809203582,-0.00169845086802123,-0.00221033901980896,-0.000238297342746479,-0.000401135596224018,0.000261918685044672,0.00111142978428979,-0.00105294874848298,4425,0.172671126275758,0.309606070033025,13.275,0.00202011877122066,13.9405532740948
7.20575295236314e-05,7.28579373841566e-05,1.69730786556914e-07,2.90142261255053e-07,-0.0106817300398917,-0.00172455826562688,0.22894341451871,0.110579452168456,0.271641263535533,0.000657965370852971,1.22101095529712,0.0567184995652964,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.13718232764991e-06,0.009728304830798,0.0265550820210824,-0.0106817300398917,-0.0142234721556042,-0.00959200457777388,-0.00686061962583021,0.0171670317917818,0.00725532379970468,-0.0117582211572736,-0.00172455826562688,-0.00223794589209135,-0.000308692408274193,-0.000412503522636798,0.000275666999843076,0.00105704112615483,-0.00113448614324616,4450,0.172671126275758,0.309606070033025,13.35,0.00172749195350107,13.871409800638
7.21852766558671e-05,7.28579373841566e-05,1.84253834180101e-07,2.90142261255053e-07,-0.0108092241667259,-0.00170847496117557,0.230834382086141,0.110579452168456,0.271641263535533,0.000618540904917144,1.22101095529712,0.0522755547395469,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.77591758619635e-06,0.009728304830798,0.0265550820210824,-0.0108092241667259,-0.0143915164015523,-0.00960650519874971,-0.00689161017038969,0.0171830932494304,0.00732561218619394,-0.0118399815649045,-0.00170847496117557,-0.00224776135212502,-0.000202093865001526,-0.00040769172328677,0.00022006446272045,0.000951975571894863,-0.00109110912541045,4475,0.172671126275758,0.309606070033025,13.425,0.00147013295311074,13.840805454648
7.23066372298218e-05,7.28579373841566e-05,1.95333476074698e-07,2.90142261255053e-07,-0.0109327173120207,-0.00163632675109272,0.232743471320514,0.110579452168456,0.271641263535533,0.000603765833131749,1.22101095529712,0.0478557037621868,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.71270356976621e-06,0.009728304830798,0.0265550820210824,-0.0109327173120207,-0.0145752309976064,-0.00961706972499766,-0.00691899439947766,0.0171991988102972,0.00739853007754006,-0.0119201250843631,-0.00163632675109272,-0.00243673426942036,-0.000156391416209693,-0.000369156171141026,0.000210579183577061,0.000973721020886686,-0.00108179549621751,4500,0.172671126275758,0.309606070033025,13.5,0.00123650589305502,13.8181639732503
7.24190204196614e-05,7.28579373841566e-05,2.06370670442381e-07,2.90142261255053e-07,-0.0110510262791778,-0.00159098649306908,0.234669962567984,0.110579452168456,0.271641263535533,0.000606941626075981,1.22101095529712,0.0438028919768955,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.56099402088317e-06,0.009728304830798,0.0265550820210824,-0.0110510262791778,-0.014762938094249,-0.0096285543448372,-0.00694390086825946,0.0172018774204531,0.00747234088391847,-0.012001974577523,-0.00159098649306908,-0.00248332351815526,-0.000143495780072297,-0.000331014728791374,4.08304339424755e-05,0.000991093960020408,-0.00108407224459581,4525,0.172671126275758,0.309606070033025,13.575,0.00103475844334668,13.779334726146
7.250877044381e-05,7.28579373841566e-05,2.14194073617523e-07,2.90142261255053e-07,-0.0111717149203568,-0.00161081478471788,0.236586519770576,0.110579452168456,0.271641263535533,0.000577606109795841,1.22101095529712,0.039896353983361,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.13528462750836e-06,0.009728304830798,0.0265550820210824,-0.0111717149203568,-0.0149419642574432,-0.00963057998206567,-0.00697049957468972,0.0172064483680844,0.00754877376936149,-0.0120859141766105,-0.00161081478471788,-0.00238811557963127,-3.82403372708366e-05,-0.000361695902748986,8.55321202607105e-05,0.00101424322655369,-0.00112878032617021,4550,0.172671126275758,0.309606070033025,13.65,0.000856165121243657,13.8077028258088
7.25872815346863e-05,7.28579373841566e-05,2.22176580119413e-07,2.90142261255053e-07,-0.011295936774166,-0.00165365107647492,0.238510838067841,0.110579452168456,0.271641263535533,0.000563642774081571,1.22101095529712,0.0358657758564206,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.15995012709213e-06,0.009728304830798,0.0265550820210824,-0.011295936774166,-0.0151185680962513,-0.00963018739580787,-0.00699430870949087,0.0172181734317012,0.00762388908736442,-0.012178615974157,-0.00165365107647492,-0.00234854357360504,2.17235826896189e-06,-0.000306628172966136,0.000126687420687433,0.000996269839827105,-0.00121725432460295,4575,0.172671126275758,0.309606070033025,13.725,0.000702187848539352,13.8509917698023
7.26541653698494e-05,7.28579373841566e-05,2.29962399310131e-07,2.90142261255053e-07,-0.0114250017208876,-0.00171423991369884,0.240435358178374,0.110579452168456,0.271641263535533,0.000560870274366467,1.22101095529712,0.0321652312394406,0.000281247530772383,0.000318695074560457,0.000134497911126719,8.23085864692654e-07,0.009728304830798,0.0265550820210824,-0.0114250017208876,-0.0152878249477575,-0.00962258118520907,-0.00700230878284124,0.0172211144535935,0.00769302872681984,-0.0122757602666813,-0.00171423991369884,-0.00226997454685872,0.000104317376162433,-0.000125396112148391,5.4639179710456e-05,0.000932121960433594,-0.00128989840777088,4600,0.172671126275758,0.309606070033025,13.8,0.000563622911974875,13.8402274926653
7.27010752034722e-05,7.28579373841566e-05,2.36987432233711e-07,2.90142261255053e-07,-0.011546309708814,-0.00162400961235725,0.24235415965961,0.110579452168456,0.271641263535533,0.000497116279250057,1.22101095529712,0.0283747113990811,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.42863270001256e-07,0.009728304830798,0.0265550820210824,-0.011546309708814,-0.0154621424645281,-0.00960827332000536,-0.00700376172873411,0.0172232581881677,0.00776116201429392,-0.0123793399357913,-0.00162400961235725,-0.00232679974452639,0.000182076307369433,-4.09538360996035e-05,1.95281093289594e-05,0.000901865507935184,-0.00137633160981356,4625,0.172671126275758,0.309606070033025,13.875,0.000444144872340187,13.6872284451831
7.27393741736694e-05,7.28579373841566e-05,2.44400815017949e-07,2.90142261255053e-07,-0.0116737984345112,-0.00171198585377364,0.244257427886811,0.110579452168456,0.271641263535533,0.000470331064768362,1.22101095529712,0.0250407600468643,0.000281247530772383,0.000318695074560457,0.000134497911126719,5.80228719939339e-07,0.009728304830798,0.0265550820210824,-0.0116737984345112,-0.0156264118810194,-0.00958737783003123,-0.00700931753157457,0.0172187101597591,0.00781945861802932,-0.0124870124668989,-0.00171198585377364,-0.00219010099385455,0.000278306807822478,-8.06381713307675e-05,-4.90333787906388e-05,0.000784384915087375,-0.0014223553456418,4650,0.172671126275758,0.309606070033025,13.95,0.000346332648437857,13.6372587712647
7.27716134765641e-05,7.28579373841566e-05,2.51473028730243e-07,2.90142261255053e-07,-0.0118064634295995,-0.00175594662594954,0.246176800604133,0.110579452168456,0.271641263535533,0.000460664646183622,1.22101095529712,0.022132719196499,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.77732690260182e-07,0.009728304830798,0.0265550820210824,-0.0118064634295995,-0.0157946970155007,-0.00955444192760435,-0.00701561131964104,0.017224413000569,0.00787598851664612,-0.0125999312913138,-0.00175594662594954,-0.0022579018494275,0.000429545677227836,-6.73602073863704e-05,9.41964455969425e-05,0.000764315366993897,-0.0015168320707054,4675,0.172671126275758,0.309606070033025,14.025,0.000267943986830767,13.5676518882887
7.27970463988526e-05,7.28579373841566e-05,2.57781040719573e-07,2.90142261255053e-07,-0.0119464797231208,-0.00187823709160099,0.248109415539439,0.110579452168456,0.271641263535533,0.000425346167290854,1.22101095529712,0.0190943877072777,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.7666806254346e-07,0.009728304830798,0.0265550820210824,-0.0119464797231208,-0.0159715199998198,-0.00951467699251344,-0.00701677456416098,0.0172468164176899,0.00793113136650907,-0.012727416141953,-0.00187823709160099,-0.0023474415282269,0.000519971299617168,-3.46521722114515e-05,0.000262833100341103,0.000730915554505194,-0.00167812209809391,4700,0.172671126275758,0.309606070033025,14.1,0.000199871686013418,13.4898055361781
7.2815792683191e-05,7.28579373841566e-05,2.64152307012898e-07,2.90142261255053e-07,-0.0120997495245389,-0.00204239213888714,0.250052493570803,0.110579452168456,0.271641263535533,0.00039952429156098,1.22101095529712,0.0161497069246466,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.94090930141854e-07,0.009728304830798,0.0265550820210824,-0.0120997495245389,-0.0161432891550676,-0.00947691653841495,-0.00702605092414172,0.017268716024695,0.00797738650049712,-0.0128518884515656,-0.00204239213888714,-0.00228204628004632,0.000506824466478382,-0.000135887275228406,0.000280065764898615,0.000625936506914658,-0.00166260380223561,4725,0.172671126275758,0.309606070033025,14.175,0.000144000929687263,13.4736985799689
7.28282479248136e-05,7.28579373841566e-05,2.69461139051761e-07,2.90142261255053e-07,-0.0122581927131578,-0.00209505445157362,0.251979799314863,0.110579452168456,0.271641263535533,0.000380449623919996,1.22101095529712,0.0136131736451636,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.88570836987364e-07,0.009728304830798,0.0265550820210824,-0.0122581927131578,-0.01630600172173,-0.00944039257991547,-0.00704256147429301,0.0172802912859334,0.0080289553034989,-0.0129735059430892,-0.00209505445157361,-0.00219194434269572,0.000477653025859512,-0.000193832545051657,0.000156923837158735,0.000693361546819532,-0.00162518019987714,4750,0.172671126275758,0.309606070033025,14.25,0.000102486530886587,13.3841763959973
7.28363772289571e-05,7.28579373841566e-05,2.73279125794881e-07,2.90142261255053e-07,-0.0124142549685974,-0.00207428633531371,0.253942161178497,0.110579452168456,0.271641263535533,0.000357549216915496,1.22101095529712,0.0111557795698885,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.38927303184172e-07,0.009728304830798,0.0265550820210824,-0.0124142549685974,-0.0164756637292966,-0.00940936782896569,-0.00705309637914525,0.0172887809427534,0.00808824375149978,-0.0130927018306366,-0.00207428633531371,-0.0022636126178072,0.000422718846745058,-0.000142220487564761,0.000125186450003223,0.000774337386448636,-0.00159548958591416,4775,0.172671126275758,0.309606070033025,14.325,7.06410474490659e-05,13.356451728216
7.2842720572062e-05,7.28579373841566e-05,2.76845990951272e-07,2.90142261255053e-07,-0.0125661185314977,-0.00202239063456452,0.255899671777897,0.110579452168456,0.271641263535533,0.000369216544177153,1.22101095529712,0.00897917584489083,0.000281247530772383,0.000318695074560457,0.000134497911126719,1.23212419785333e-07,0.009728304830798,0.0265550820210824,-0.0125661185314977,-0.0166456204297948,-0.00937754501103919,-0.00706057964756817,0.0172948272289221,0.00815123695466895,-0.0132108608872685,-0.00202239063456452,-0.00224393687579651,0.000411506068804293,-9.39160597500879e-05,8.48121813624736e-05,0.000847637476718389,-0.00158681439555253,4800,0.172671126275758,0.309606070033025,14.4,4.70231010152717e-05,13.5588444104645
7.28477209676226e-05,7.28579373841566e-05,2.79814355658431e-07,2.90142261255053e-07,-0.0127084209128068,-0.00190430347566197,0.257844888123717,0.110579452168456,0.271641263535533,0.000391480433820738,1.22101095529712,0.00720106862599784,0.000281247530772383,0.000318695074560457,0.000134497911126719,9.12113754076029e-08,0.009728304830798,0.0265550820210824,-0.0127084209128068,-0.0168050523776031,-0.00935389133647466,-0.00705485456176437,0.0172989644029863,0.00822374613671729,-0.0133323993027462,-0.00190430347566197,-0.00213143495640059,0.00031797578622991,6.92162119358577e-05,6.11843979480331e-05,0.000955912136659658,-0.00161119484517134,4825,0.172671126275758,0.309606070033025,14.475,3.11051682616655e-05,13.6510819290352
7.28511859456028e-05,7.28579373841566e-05,2.82160511856818e-07,2.90142261255053e-07,-0.0128515949942061,-0.00190633192642822,0.259812924630448,0.110579452168456,0.271641263535533,0.000401716130895929,1.22101095529712,0.00522661295870301,0.000281247530772383,0.000318695074560457,0.000134497911126719,6.35861715681355e-08,0.009728304830798,0.0265550820210824,-0.0128515949942061,-0.016959801239323,-0.00933415191060148,-0.00704047960358918,0.0173008174828596,0.00829576241412941,-0.0134559846809231,-0.00190633192642821,-0.00208270253597016,0.000279916652093572,0.000158296435558463,3.31450838139159e-05,0.000948901054082653,-0.00166242431288626,4850,0.172671126275758,0.309606070033025,14.55,1.84712246889638e-05,13.613388568343
7.2853065037399e-05,7.28579373841566e-05,2.84077396475694e-07,2.90142261255053e-07,-0.0129900399282582,-0.00183932304218629,0.26180438638793,0.110579452168456,0.271641263535533,0.000399790734170977,1.22101095529712,0.00385964013517973,0.000281247530772383,0.000318695074560457,0.000134497911126719,4.4058144946797e-08,0.009728304830798,0.0265550820210824,-0.0129900399282582,-0.0171255191510593,-0.00930602626910326,-0.00703940303899255,0.0173038534354685,0.0083654974025527,-0.0135919729352061,-0.00183932304218629,-0.00219560473558935,0.000371523364762439,2.4815433421634e-05,3.11808783870302e-05,0.000930353367129759,-0.00178028425966832,4875,0.172671126275758,0.309606070033025,14.625,1.15396811364833e-05,13.6347521854164
7.28542919018487e-05,7.28579373841566e-05,2.8572379474211e-07,2.90142261255053e-07,-0.01311939381638,-0.00173230102540714,0.263787779003813,0.110579452168456,0.271641263535533,0.000408625877189609,1.22101095529712,0.00295916030783592,0.000281247530772383,0.000318695074560457,0.000134497911126719,3.26217678024104e-08,0.009728304830798,0.0265550820210824,-0.01311939381638,-0.0172829876051936,-0.00927734820047403,-0.00704335180972106,0.01729914174838,0.00843836770799737,-0.0137308963205748,-0.00173230102540714,-0.00209911689254176,0.000380316907403747,-4.63770892294771e-05,-6.49166251408828e-05,0.000972294934762111,-0.00185808813173819,4900,0.172671126275758,0.309606070033025,14.7,7.59840527049681e-06,13.7123089792757
7.28553655707483e-05,7.28579373841566e-05,2.87061873670757e-07,2.90142261255053e-07,-0.0132370356470584,-0.00157406232104927,0.265768805421311,0.110579452168456,0.271641263535533,0.000419695673732833,1.22101095529712,0.00247810937190936,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.87849421657155e-08,0.009728304830798,0.0265550820210824,-0.0132370356470584,-0.0174280524061352,-0.00925008956701852,-0.00704363246695898,0.0172917405726353,0.00851945948512559,-0.0138735959645216,-0.00157406232104927,-0.00195699727394907,0.000357579890643942,-4.8760562703668e-06,-7.1517288937964e-05,0.00108452616690356,-0.00189635117756742,4925,0.172671126275758,0.309606070033025,14.775,5.89371684921755e-06,13.7395250067294
7.28562079429494e-05,7.28579373841566e-05,2.88070700898935e-07,2.90142261255053e-07,-0.013344605885888,-0.0014567381483245,0.267747382838214,0.110579452168456,0.271641263535533,0.000423563083933515,1.22101095529712,0.00213967739834274,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.2567953288889e-08,0.009728304830798,0.0265550820210824,-0.013344605885888,-0.0175726492003028,-0.00922130030425847,-0.00704436615861232,0.0172911721248233,0.00861962976934031,-0.0140168476300316,-0.0014567381483245,-0.00193165832133979,0.000398398728206153,-1.57333156228176e-05,-2.68128151682276e-05,0.0013120540228584,-0.00190735025849971,4950,0.172671126275758,0.309606070033025,14.85,5.36908516436608e-06,13.6435746125881
7.28568962804345e-05,7.28579373841566e-05,2.89098154493248e-07,2.90142261255053e-07,-0.0134593207358944,-0.00153107440345899,0.269738022820852,0.110579452168456,0.271641263535533,0.000416501926412594,1.22101095529712,0.0022151966765932,0.000281247530772383,0.000318695074560457,0.000134497911126719,2.39608355324187e-08,0.009728304830798,0.0265550820210824,-0.0134593207358944,-0.0177167921418932,-0.00918040514864682,-0.00704467656823238,0.0172873215790407,0.00872137186028845,-0.0141610893377101,-0.00153107440345899,-0.00192652085753789,0.00053459629489976,3.26900484436995e-06,-5.28939583244684e-05,0.00134790271909834,-0.00192280559950658,4975,0.172671126275758,0.309606070033025,14.925,5.65986666889978e-06,13.6441668263969


==> imgs/A2_damping_circle_avgNumericConstants.csv <==
Ts,Nsteps,brakeExcessHours,brakeExcessSamples
0.003,5000,8.33333333333333e-05,99.9999999999999


==> imgs/A2_damping_circle_avgNumericResults.csv <==
Ts,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_frechetDist,hand_maxError,hand_rmsError,power_final_l1_avg,power_final_l1_max,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,7.28579373841566e-05,2.90142261255053e-07,0.110579452168456,0.271641263535533,7.28579373841566e-05,2.90142261255053e-07,1.22101095529712,0.000281247530772383,0.000318695074560457,0.000134497911126719,0.009728304830798,0.0265550820210824,0.172671126275758,0.309606070033025


==> imgs/A2_damping_circle_avgStringResults.csv <==
Ts,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_frechetDist,hand_maxError,hand_rmsError,power_final_l1_avg,power_final_l1_max,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},7.29 \cdot 10^{-5},2.9 \cdot 10^{-7},0.11,0.27,7.29 \cdot 10^{-5},2.9 \cdot 10^{-7},1.22,2.81 \cdot 10^{-4},3.19 \cdot 10^{-4},1.34 \cdot 10^{-4},9.73 \cdot 10^{-3},0.03,0.17,0.31


==> imgs/A3_averagedConstants.csv <==
Nsteps,Ts,brakeExcessHours,brakeExcessPerc,brakeExcessSamples,brakeExpSteepness,brakeF,brakeOneMinusP,brakeZx,brakeZy,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
5000,3 \cdot 10^{-3},8.33 \cdot 10^{-5},1,100,6,3,0.01,29.14,0.01,15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,-0.23,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-0.68,0.26,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.26,0.45,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/A3_averagedDecim.csv <==
dev_pos,dev_vel,gainActiveDissipation_q,handPathLength,handVelocity_l2,hand_frechetDist,hand_maxError,hand_rmsError,power_damp_l1,power_final_l1_avg,power_final_l1_max,r_tilde_1,r_tilde_2,r_tilde_3,r_tilde_4,r_tilde_5,r_tilde_6,r_tilde_7,r_tilde_8,r_tilde_9,r_tilde_10,r_tilde_11,r_tilde_12,r_tilde_13,r_tilde_14,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,virtual_kinetic_energy,zProj
0,0,0,1.22102770330909,0,0.000809389165327578,0.00108395077347138,0.000310237474974031,0,0.130476926265897,1.01129245496937,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.343517825333209,0.968485332523079,0,0
1.0212179880395e-05,0.000170743819838703,1.67092430017875e-11,1.22102770330909,0.00202313656367603,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.18949191197779e-11,0.130476926265897,1.01129245496937,1.0212179880395e-05,3.53528041171503e-06,3.07594191764071e-06,-7.01841609576093e-06,-6.78571591734567e-06,5.00279671702408e-06,5.51045566593589e-06,0.000170743819838703,6.72842706183319e-05,7.1034517349901e-05,-0.000105279937133928,-9.37984577697911e-05,6.49152662755395e-05,9.57080157580232e-05,0.343517825333209,0.968485332523079,9.18310867337106e-05,1.64479435545539
3.69855443819817e-05,0.000277792239996606,9.55080169009302e-07,1.22102770330909,0.00244000476573393,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.90356738364679e-07,0.130476926265897,1.01129245496937,3.69855443819817e-05,1.72468015196658e-05,2.18155417204602e-05,-7.12382274263845e-06,-3.3600887577756e-05,2.2889187695152e-05,3.24808614085901e-05,0.000277792239996606,0.000152883514139023,0.000197739681564303,1.64168974178282e-05,-0.000385878159196005,0.000263974439816955,0.000340333653801506,0.343517825333209,0.968485332523079,0.00183295805918646,6.59641968893638
7.69566545408107e-05,0.000532796372411156,1.18576534123644e-05,1.22102770330909,0.00234677181912121,0.000809389165327578,0.00108395077347138,0.000310237474974031,4.47282939227628e-07,0.130476926265897,1.01129245496937,7.69566545408107e-05,5.06975216122085e-05,3.94274328166411e-05,1.32377281956142e-05,-8.90404202319006e-05,4.70015471669694e-05,4.66604506868459e-05,0.000532796372411156,0.000450041247472548,0.000278618291824166,0.000257234032557833,-0.000694020179464907,0.000293397668504725,0.000148478604668889,0.343517825333209,0.968485332523079,0.00470946715504189,9.71019139207939
0.000135057803016508,0.000770721017535804,4.59186257021835e-05,1.22102770330909,0.00284795594869641,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.70243028794945e-06,0.130476926265897,1.01129245496937,0.000135057803016508,8.28803662559996e-05,9.50749443267673e-05,4.97667360447762e-05,-0.000140448699134499,6.31410466322313e-05,5.53291470838354e-05,0.000770721017535804,0.000360007973563227,0.000702161628698613,0.000469538942086516,-0.000683619530744757,0.000167036567094381,0.000172577384946153,0.343517825333209,0.968485332523079,0.00853262499559563,11.1101889629627
0.000209432628737549,0.000961575142934797,8.52627379526137e-05,1.22102770330909,0.00483068338724132,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.08732992048689e-05,0.130476926265897,1.01129245496937,0.000209432628737549,9.05837039072988e-05,0.000134970334416462,7.73078742162037e-05,-0.000192835798449043,4.14343761841796e-05,7.31476989024397e-05,0.000961575142934797,0.000127445726218179,0.000452246578105576,0.00035736986466129,-0.000678691081880477,-0.000203411222954039,0.000231711207265076,0.343517825333209,0.968485332523079,0.0142365071613938,10.1009216138789
0.000285520465807906,0.00100255485115875,6.16920419098696e-05,1.22102770330909,0.00611933270147857,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.96702409850629e-06,0.130476926265897,1.01129245496937,0.000285520465807906,0.00010166005117872,0.000130465414883918,9.82373827109972e-05,-0.000232636784813667,5.96990087003535e-05,9.33828995242358e-05,0.00100255485115875,0.000176305714865809,7.44704242566007e-05,0.000288460283982131,-0.000535405797645773,0.000255579637711273,0.000251281020987013,0.343517825333209,0.968485332523079,0.021595465942096,10.6268298184268
0.000368067705918818,0.00113578594282456,6.74848280273309e-05,1.22102770330909,0.00761592974419927,0.000809389165327578,0.00108395077347138,0.000310237474974031,5.9786646182535e-06,0.130476926265897,1.01129245496937,0.000368067705918818,0.000100924782447653,0.000129138474642398,0.000108426668531614,-0.000266360199428561,0.000115164178016403,0.000109141332105343,0.00113578594282456,-2.24956919120395e-05,-5.87447877459377e-05,0.000158103414775439,-0.000417231195862954,0.000635805029022956,0.000204804168673898,0.343517825333209,0.968485332523079,0.0295804140866389,12.219906958856
0.000487193852728846,0.0015377113042636,0.000247043434678226,1.22102770330909,0.00928169276284071,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.38759810223236e-05,0.130476926265897,1.01129245496937,0.000487193852728846,8.62832138306513e-05,9.28231367619326e-05,0.000101461654598767,-0.000264795599557499,0.000173835721947491,0.000113239365015434,0.0015377113042636,-0.000184844897805435,-0.000455218738652372,-0.000154305461637398,-2.4391559293831e-05,0.00077763008347571,1.78887060817917e-05,0.343517825333209,0.968485332523079,0.0380336343661851,14.777332713296
0.000606244786733259,0.00158709612171333,0.000697758279740641,1.22102770330909,0.0106123138611653,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.13312521981762e-05,0.130476926265897,1.01129245496937,0.000606244786733259,6.00883115239648e-05,4.35236360641245e-05,6.39211526170191e-05,-0.000278188066606067,0.000238798383972361,6.05649168308072e-05,0.00158709612171333,-0.00034767044642952,-0.000621680240472667,-0.000399521552969665,-0.000182423943211198,0.000808659898865782,-0.000651189661345159,0.343517825333209,0.968485332523079,0.0477009864008267,15.2151747205323
0.000752842653536168,0.00195567405243512,0.000922098125756018,1.22102770330909,0.0133763005771392,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.1063447551041e-05,0.130476926265897,1.01129245496937,0.000752842653536168,2.97771222413479e-05,-8.63580429233402e-07,4.08394984826144e-05,-0.000296582344612517,0.000276116311321328,2.11854028575595e-05,0.00195567405243512,-0.000403837566639267,-0.000596836975642276,-0.000373812624237301,-0.000173570564021481,0.00053609553555349,-0.00051064284923724,0.343517825333209,0.968485332523079,0.0583035531728783,14.8553986608907
0.000911439739310949,0.00209528749020702,0.000582164625565477,1.22102770330909,0.0160248279086601,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.30665169640264e-05,0.130476926265897,1.01129245496937,0.000911439739310949,-1.21504827543806e-07,-5.1791593934114e-05,-9.66586378892131e-06,-0.00028563735074798,0.00031333447533709,-4.04636311492465e-06,0.00209528749020702,-0.000365906057610181,-0.000696326110605794,-0.000651629268265739,0.000105307486576024,0.000481242749513938,-0.000322429548086387,0.343517825333209,0.968485332523079,0.0689478148184261,13.8620631477381
0.00107270472893395,0.00213189273732465,0.000257123682844005,1.22102770330909,0.0185560645481897,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.66414487632135e-05,0.130476926265897,1.01129245496937,0.00107270472893395,-2.21708102492668e-05,-0.000100066172713442,-8.41208589611231e-05,-0.000256153160787154,0.000313844581409184,-1.00618843492632e-05,0.00213189273732465,-0.00031962031320439,-0.000583176439218248,-0.000981043570120418,0.000357903787060348,2.48852568233501e-05,-0.000148061681116009,0.343517825333209,0.968485332523079,0.0769823720646518,13.1315679312788
0.00123055857785816,0.00212383869272874,0.000166977708721503,1.22102770330909,0.0217463049760348,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.24119281229956e-05,0.130476926265897,1.01129245496937,0.00123055857785816,-5.20593893007515e-05,-0.000127447446928419,-0.000172717670682165,-0.000230035624346647,0.000301220673253644,-3.32583168720319e-05,0.00212383869272874,-0.000400802198300495,-0.000440068937094664,-0.00118252035670304,0.00032120701503033,-0.000125692129838359,-0.000286689169710394,0.343517825333209,0.968485332523079,0.0841325486827892,13.3793565888383
0.00139711626861478,0.00224008017455053,0.000149345925638852,1.22102770330909,0.0250396285025842,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.51711278254071e-06,0.130476926265897,1.01129245496937,0.00139711626861478,-9.81189450264264e-05,-0.000153028257800791,-0.000283210557305158,-0.000220067177329852,0.000291679126354094,-3.45888488380971e-05,0.00224008017455053,-0.000611569813262933,-0.000310884310422295,-0.00143608152542809,0.000149988199376455,-8.39375780478714e-05,-8.10181087997682e-07,0.343517825333209,0.968485332523079,0.0910176182365601,12.6544799132047
0.00158295373454624,0.00246665724367135,0.000111545337791276,1.22102770330909,0.0280964598410267,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.74445568623252e-06,0.130476926265897,1.01129245496937,0.00158295373454624,-0.000147789855737535,-0.000152638801851329,-0.000394473146451846,-0.00023266658134502,0.000292586025270802,-1.89578003198871e-05,0.00246665724367135,-0.000601750075442066,-2.53540017268079e-05,-0.00142842740173746,-0.000152552461703755,3.38021716475537e-06,0.00022362860890873,0.343517825333209,0.968485332523079,0.0979499218990532,11.5596382609139
0.00177500053482606,0.00251748851443129,0.000106472192531884,1.22102770330909,0.0322737742650544,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.00028519057527e-06,0.130476926265897,1.01129245496937,0.00177500053482606,-0.00019570953039445,-0.000109215627164155,-0.000493624274946991,-0.000274245567843456,0.000276446562144383,6.23058980016135e-06,0.00251748851443129,-0.000634104601670989,0.000584369898284653,-0.00134486689511343,-0.000540513677252404,-0.000198204565359041,0.000292513932575287,0.343517825333209,0.968485332523079,0.104259981068337,11.3935941149617
0.00195852734880411,0.00248226151902496,0.000148182953581093,1.22102770330909,0.0360959277839449,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.66889662720159e-06,0.130476926265897,1.01129245496937,0.00195852734880411,-0.000257085564124748,-4.07622200602586e-05,-0.000585469867063848,-0.000338031028387253,0.000268096119942629,4.40221743548341e-05,0.00248226151902496,-0.000830169777341822,0.000860016843109096,-0.00126386370096992,-0.000845046016943768,-0.000112581714707213,0.00050930806688381,0.343517825333209,0.968485332523079,0.109851632688055,12.3305860831
0.00212433888018477,0.00223862219351773,0.000188620981919371,1.22102770330909,0.0397548665279749,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.17637111755519e-05,0.130476926265897,1.01129245496937,0.00212433888018477,-0.000322910814486499,1.51859812648758e-05,-0.000692489377471306,-0.000425618011937368,0.000257658790561244,9.27409100822394e-05,0.00223862219351773,-0.000869044049235586,0.000751298171671687,-0.0014381531067139,-0.00118411620593411,-0.000142787628906667,0.000610709656198045,0.343517825333209,0.968485332523079,0.114208240213766,11.2688843674335
0.00229813613990297,0.00231538615264332,0.000115746098130731,1.22102770330909,0.0434645608222789,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.06596028268608e-05,0.130476926265897,1.01129245496937,0.00229813613990297,-0.00041432359520247,7.87263137136451e-05,-0.000831176849851323,-0.00055278266385157,0.000223598728884322,0.000127441326084511,0.00231538615264332,-0.00121710084074288,0.000874883815838266,-0.00176126827037225,-0.00162680443590359,-0.000477375314760214,0.000452993861737457,0.343517825333209,0.968485332523079,0.117683229071455,11.3118273127021
0.00246412807100836,0.00223884784670145,0.000131051574504569,1.22102770330909,0.0476039377572884,0.000809389165327578,0.00108395077347138,0.000310237474974031,4.01987730818693e-05,0.130476926265897,1.01129245496937,0.00246412807100836,-0.000512303271956127,0.000139725763981041,-0.000985145266291254,-0.000692859076166252,0.000153453475999221,0.000131156622180745,0.00223884784670145,-0.00125098775042,0.00074533110888138,-0.00207771371069436,-0.00186229529966523,-0.000865213333442906,9.51908882228368e-05,0.343517825333209,0.968485332523079,0.120207832427232,11.9598211648662
0.00263036190733271,0.00216369741517614,0.000175873928198977,1.22102770330909,0.0525137778761776,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.5099047865211e-05,0.130476926265897,1.01129245496937,0.00263036190733271,-0.000599599095994219,0.000164326150702548,-0.0011580670149385,-0.000865377014109536,6.02418709181096e-05,0.000139325075604806,0.00216369741517614,-0.00116995851905364,0.000349787242723958,-0.00225079316402269,-0.00224682678829,-0.00126002725801739,0.000123582179913933,0.343517825333209,0.968485332523079,0.121838806789272,11.7620540624336
0.00276030970521198,0.00177662077441641,0.000128774143031714,1.22102770330909,0.0568270161396156,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.96466418865042e-05,0.130476926265897,1.01129245496937,0.00276030970521198,-0.000659970555848632,0.000175556527620963,-0.00131910613545858,-0.00103077675995578,-6.00101075356574e-05,0.000166155631296445,0.00177662077441641,-0.000790516319852173,0.000185362851951748,-0.00215582341794695,-0.00223412404129687,-0.0015032245247942,0.000382582810340529,0.343517825333209,0.968485332523079,0.12179508015885,11.4479638428337
0.00290244707996847,0.00188855346243161,0.000112904649730469,1.22102770330909,0.0611858435711349,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.12546922037645e-05,0.130476926265897,1.01129245496937,0.00290244707996847,-0.000680037720532734,0.000178485649597704,-0.0015093761836934,-0.00120168819000622,-0.00017301160206401,0.000223773341208565,0.00188855346243161,-0.000279655014213533,5.6169723774258e-05,-0.00254786630310727,-0.00224144388515512,-0.00151996553939439,0.000741960026132559,0.343517825333209,0.968485332523079,0.120235976691194,11.6691218215836
0.00304160060264296,0.00185512043074374,0.000123488770670103,1.22102770330909,0.0666257984137179,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.77873068754332e-05,0.130476926265897,1.01129245496937,0.00304160060264296,-0.00066178363136572,0.000188974557220378,-0.00170380370280023,-0.001349662846235,-0.000286241363632345,0.000308026350024336,0.00185512043074374,0.000184224275451866,0.000117240133865571,-0.00247218649532722,-0.00198997739641357,-0.0015040223323485,0.00107952904727778,0.343517825333209,0.968485332523079,0.117765181678204,11.7898349628534
0.00318095702682908,0.00183277900753893,0.000134297146854414,1.22102770330909,0.0710321477810366,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.45973716535371e-05,0.130476926265897,1.01129245496937,0.00318095702682908,-0.000646329663179646,0.000198697093088257,-0.00186817111049484,-0.0014794999356563,-0.000388357411626383,0.000391512246614794,0.00183277900753893,0.000180913157187667,0.000143552567904517,-0.00225670816559055,-0.00176385150890612,-0.00142069976533325,0.00107461526539081,0.343517825333209,0.968485332523079,0.114649297149566,10.9871588837387
0.00332093232461285,0.00190190345519732,0.000115130056078658,1.22102770330909,0.0753344654023821,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.29282060046415e-05,0.130476926265897,1.01129245496937,0.00332093232461285,-0.00063535449741885,0.00023848542852441,-0.0020565551602663,-0.00161829240535752,-0.000521523515626499,0.00046356448912927,0.00190190345519732,0.000187308074130001,0.000483353134204045,-0.00245522831356037,-0.00185419724596673,-0.00177194704278212,0.000953744813701814,0.343517825333209,0.968485332523079,0.109554005155445,10.6215310267805
0.00347535898886214,0.00205592576743304,0.000131025304508732,1.22102770330909,0.0805773803326278,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.35468275172033e-05,0.130476926265897,1.01129245496937,0.00347535898886214,-0.000592703868454114,0.000292388910798136,-0.00221997356996784,-0.00176257117717495,-0.000669168274408594,0.000519010053433351,0.00205592576743304,0.000556786511400247,0.000717434454271103,-0.00217310841197373,-0.00189492111521832,-0.00193231035595839,0.00074565694393847,0.343517825333209,0.968485332523079,0.104427593475509,11.5256782519362
0.00362944080976009,0.00203639536523885,0.000248253813377881,1.22102770330909,0.0857043235375272,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.35568996522227e-05,0.130476926265897,1.01129245496937,0.00362944080976009,-0.000508046576945997,0.000367886373036336,-0.00234414162302539,-0.00189237300070979,-0.000819345556136952,0.000560245828508169,0.00203639536523885,0.0011384222448696,0.000973643222749867,-0.00169003760305836,-0.00177362077803007,-0.00200112666616912,0.000601077285418853,0.343517825333209,0.968485332523079,0.0997889398930757,12.7521332310194
0.00376892360924368,0.00184504121344665,0.000455639941955144,1.22102770330909,0.0915265397824664,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.9005226327218e-05,0.130476926265897,1.01129245496937,0.00376892360924368,-0.000394104081865565,0.00046621633385201,-0.00247216831979347,-0.00204540236397354,-0.000948131858052659,0.000613306196522621,0.00184504121344665,0.0014093129139584,0.00130784399759905,-0.00176778013672993,-0.00202510790059161,-0.00171302098105064,0.000690761230382229,0.343517825333209,0.968485332523079,0.0965365065276526,13.552670739987
0.00388266706801019,0.0015263794539838,0.000480094690137353,1.22102770330909,0.0970743198698145,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.99894660131843e-05,0.130476926265897,1.01129245496937,0.00388266706801019,-0.000294715779174415,0.000557214787953481,-0.00262025636424699,-0.00220401369311847,-0.00107972785543936,0.000663194394604911,0.0015263794539838,0.00134000675931771,0.00118582384944994,-0.0019511012181982,-0.00207954798013752,-0.00178137741643985,0.000700600439489132,0.343517825333209,0.968485332523079,0.0939071646639619,12.9948564414299
0.00399027101497481,0.00146430625533179,0.000318176674358974,1.22102770330909,0.102386905694573,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.41824508590055e-05,0.130476926265897,1.01129245496937,0.00399027101497481,-0.000192865192656055,0.000634642418563336,-0.00276166215620417,-0.00236528496977332,-0.00120916468815998,0.000730022271589646,0.00146430625533179,0.00137326791244917,0.00102288739533526,-0.00184118788397482,-0.00213919075428335,-0.00170925819332741,0.000867676368865165,0.343517825333209,0.968485332523079,0.0914154634103336,12.3941697104625
0.00411378452659008,0.00162973638639008,0.000177480855169154,1.22102770330909,0.107437288824731,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.30511844830186e-05,0.130476926265897,1.01129245496937,0.00411378452659008,-8.96548316613122e-05,0.000689345727323537,-0.00289858403153926,-0.00252078746392646,-0.00133484402830687,0.000771424408855307,0.00162973638639008,0.00139554839245416,0.000757549642568198,-0.00184776337174433,-0.00211132150648226,-0.00172579663474272,0.000578174549958783,0.343517825333209,0.968485332523079,0.0873870096572887,12.0721805151096
0.0042307196335511,0.001567138488794,0.000150143136764162,1.22102770330909,0.112575560677583,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.99152838694161e-05,0.130476926265897,1.01129245496937,0.0042307196335511,3.04088482342646e-05,0.000747135210764149,-0.00301586962886184,-0.00270009492947392,-0.00146217174858132,0.000813161356650311,0.001567138488794,0.00159936219093462,0.000789358561051559,-0.00152677903793176,-0.00241709377228087,-0.00165535766633197,0.000544242250311947,0.343517825333209,0.968485332523079,0.0848946483032859,12.2672156365573
0.00435530124811208,0.00164258227838567,0.000174193708060094,1.22102770330909,0.117904015099758,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.30299071087857e-05,0.130476926265897,1.01129245496937,0.00435530124811208,0.000188763832326688,0.000810960875024502,-0.00310666502767878,-0.002912205183232,-0.00156829603827012,0.000836015508528144,0.00164258227838567,0.00203760077819134,0.000860070387546995,-0.00128376258490544,-0.00275635524077798,-0.00148341777739767,0.000339632852667888,0.343517825333209,0.968485332523079,0.08400165170844,12.791486424704
0.00448070670872439,0.00166908907191222,0.000222613341364377,1.22102770330909,0.123540802252561,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.07262920024783e-05,0.130476926265897,1.01129245496937,0.00448070670872439,0.000334104357891463,0.000864652685319101,-0.00319648469435125,-0.00312882305341519,-0.00170628578151777,0.000878746056953585,0.00166908907191222,0.00193512093037758,0.000696591629751401,-0.00118923654196814,-0.00289496692346916,-0.00182732367511041,0.000583443700207206,0.343517825333209,0.968485332523079,0.0842584032922082,12.8928577681526
0.0046305829124511,0.00201376633338255,0.000258670375662056,1.22102770330909,0.128473431124025,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.35411090339105e-05,0.130476926265897,1.01129245496937,0.0046305829124511,0.000470264125564757,0.000925011506086615,-0.00328638204802143,-0.00334772757289617,-0.00185470464058077,0.000943010755659972,0.00201376633338255,0.00184542587208469,0.000833300533870127,-0.00124469608261299,-0.0028859670633035,-0.00196042317897488,0.000853368516482053,0.343517825333209,0.968485332523079,0.0855984920132931,12.6710861909709
0.00482215010697879,0.00252459910677717,0.000280065808985663,1.22102770330909,0.134789680572162,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.20216780237561e-05,0.130476926265897,1.01129245496937,0.00482215010697879,0.000618379616985965,0.00101635624252964,-0.00340076581944384,-0.00355895091722012,-0.0019890375650964,0.00101000803028233,0.00252459910677717,0.00199526314761233,0.0011680651053276,-0.00146223183523278,-0.00283900199667181,-0.00178535436103354,0.000856903650636912,0.343517825333209,0.968485332523079,0.0877547571236242,13.0577148194267
0.00502976569518336,0.00275925269768048,0.000397707851263433,1.22102770330909,0.140261824353357,0.000809389165327578,0.00108395077347138,0.000310237474974031,4.06423773467917e-05,0.130476926265897,1.01129245496937,0.00502976569518336,0.000791181092099169,0.00111682673679329,-0.00350415402949125,-0.00377115464944821,-0.00210909366966608,0.00105220362566657,0.00275925269768048,0.00228324729416538,0.00133078807114776,-0.00140646571991324,-0.00280896666879994,-0.00165451935100289,0.000569973837948632,0.343517825333209,0.968485332523079,0.0909081313408423,14.3326444170079
0.00525018587362231,0.00289482851478885,0.000612763129421885,1.22102770330909,0.146958755141913,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.60051085839049e-05,0.130476926265897,1.01129245496937,0.00525018587362231,0.000971101650729378,0.00117994056259531,-0.00360845529750484,-0.00397150719250717,-0.00222364488443922,0.00108968827721449,0.00289482851478885,0.00237075032554596,0.000817046936202927,-0.00143290630261109,-0.00267172451900954,-0.00148285988724566,0.000542529755765779,0.343517825333209,0.968485332523079,0.0944652312172331,14.2289915711539
0.00546325948146414,0.0028203614654144,0.000570952347704172,1.22102770330909,0.1526379343035,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.31898370088732e-05,0.130476926265897,1.01129245496937,0.00546325948146414,0.00115208115443846,0.00121806208195177,-0.00372702080198146,-0.00416945899395755,-0.00231144425290603,0.00114746336390284,0.0028203614654144,0.00242453736123574,0.000527093684806621,-0.00153570515898463,-0.00264047915771133,-0.00123790550792699,0.000764330829641273,0.343517825333209,0.968485332523079,0.0981563401904682,13.8143775476761
0.00566388008319855,0.00272651295803205,0.000542735702269311,1.22102770330909,0.157481758768446,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.8846716969126e-05,0.130476926265897,1.01129245496937,0.00566388008319855,0.00132690366653175,0.00122429425516085,-0.00385210293738483,-0.00433577040820028,-0.00242925355508801,0.00121041926484299,0.00272651295803205,0.00231475184751229,0.000143230253027956,-0.00164352977713342,-0.00224784586634296,-0.00156905342866498,0.000821254492573243,0.343517825333209,0.968485332523079,0.101460515017244,13.8073239836146
0.00588053090183486,0.00286027377564403,0.000505851325333677,1.22102770330909,0.163098168947559,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.8164200738364e-05,0.130476926265897,1.01129245496937,0.00588053090183486,0.00148803684100814,0.00123127063505047,-0.00398837864898154,-0.00449264129600183,-0.00255721875416596,0.00127701335714866,0.00286027377564403,0.0021527653751878,7.72935658101433e-05,-0.00181542047466877,-0.00210412117742109,-0.00169769624636885,0.000907308210809878,0.343517825333209,0.968485332523079,0.104653111963986,13.4951864285284
0.00608135539775698,0.00264138105726887,0.000438505462742101,1.22102770330909,0.169202352535807,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.34367176571339e-05,0.130476926265897,1.01129245496937,0.00608135539775698,0.00165052591313619,0.00124487199482191,-0.00411577689636691,-0.00464275248825422,-0.00268458265095317,0.00132485236603492,0.00264138105726887,0.00215422070118928,0.000204462119480395,-0.00170843061931601,-0.00201149655433506,-0.0017135679038302,0.0006194067571225,0.343517825333209,0.968485332523079,0.106907067029726,13.3832534093218
0.00627062338221257,0.00257946037789269,0.000438928320516133,1.22102770330909,0.174754414316446,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.23106026881075e-05,0.130476926265897,1.01129245496937,0.00627062338221257,0.00179728238902483,0.00126201301956605,-0.00424152078346602,-0.00477420359441314,-0.00278905797012851,0.00136555024479771,0.00257946037789269,0.00201398214018868,0.000217951923235526,-0.00165298659085245,-0.00173050814306478,-0.00135507491941616,0.00059404779417338,0.343517825333209,0.968485332523079,0.107884909040561,13.6463330204101
0.00647120162339647,0.00267055671683257,0.000551624350625488,1.22102770330909,0.179954470252768,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.98533091855185e-05,0.130476926265897,1.01129245496937,0.00647120162339647,0.0019764483023504,0.00129780892052644,-0.00436830031212723,-0.00487840529426098,-0.00287984507132393,0.00140241630169413,0.00267055671683257,0.00234314613313195,0.00046399878210883,-0.00173614831995474,-0.00145096847623376,-0.00129376303100586,0.000521486767570021,0.343517825333209,0.968485332523079,0.107428600568501,13.9752709872418
0.00665637986088057,0.00250192894415806,0.000617137617770261,1.22102770330909,0.185696352433176,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.23055968915038e-05,0.130476926265897,1.01129245496937,0.00665637986088057,0.00214455076902232,0.00134023475171988,-0.00453613964230932,-0.00497970049220481,-0.00301182323167242,0.0014535659930055,0.00250192894415806,0.0022128645292848,0.000559544374726391,-0.00220704087781068,-0.00137790078536764,-0.00170470131594128,0.000693693995345129,0.343517825333209,0.968485332523079,0.105337627222901,13.2816971436873
0.00683299228078864,0.00231923301692833,0.000533850484773452,1.22102770330909,0.191302656062233,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.72447783507095e-05,0.130476926265897,1.01129245496937,0.00683299228078864,0.00230379784993974,0.0013933547342057,-0.00471282080787618,-0.0051116670130895,-0.00313898065486474,0.00153380412840331,0.00231923301692833,0.00216178940681655,0.000681377320147443,-0.00231513608226492,-0.00175221869079482,-0.00172192148026101,0.00102800633590138,0.343517825333209,0.968485332523079,0.101961610122571,13.1222986714755
0.00699925110658802,0.00225813045108709,0.000438032630848237,1.22102770330909,0.196754710183821,0.000809389165327578,0.00108395077347138,0.000310237474974031,4.27756567054954e-05,0.130476926265897,1.01129245496937,0.00699925110658802,0.00247003362428631,0.00144947690637008,-0.00487445721978494,-0.00526380490042107,-0.00329496706171462,0.00162225246993339,0.00225813045108709,0.00216707013024193,0.000763847755014979,-0.00215388567945143,-0.00200869298027035,-0.00204385205437978,0.00116461781757316,0.343517825333209,0.968485332523079,0.0980269721833224,13.3055862023554
0.00717793328332666,0.00234347777090341,0.000400653133589484,1.22102770330909,0.20297948190708,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.53538799529677e-05,0.130476926265897,1.01129245496937,0.00717793328332666,0.00261599171967515,0.00154089726855149,-0.00501085947647555,-0.00545045845441534,-0.00343943497261723,0.00169598258758096,0.00234347777090341,0.0019807635112425,0.0012206421300118,-0.00178713918026662,-0.00244103135317943,-0.00190677214906961,0.000963094023076946,0.343517825333209,0.968485332523079,0.0940001786049557,13.28853748286
0.00733534263355455,0.00208835192906942,0.000344227363820845,1.22102770330909,0.208834591105279,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.12990632277126e-05,0.130476926265897,1.01129245496937,0.00733534263355455,0.00276928154421399,0.00165147139484494,-0.00510989335677235,-0.00563358752486563,-0.00358603847167368,0.00174473411791528,0.00208835192906942,0.00205483990957041,0.00140995683105598,-0.00136234193551721,-0.00243042681813878,-0.00196998221491664,0.000654258320462053,0.343517825333209,0.968485332523079,0.0900895073928036,13.1788680398896
0.00748491015621817,0.00205423731933209,0.000316329416193251,1.22102770330909,0.213759654755677,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.61546014047472e-05,0.130476926265897,1.01129245496937,0.00748491015621817,0.0028860459517226,0.00174982835032158,-0.005179410403409,-0.00583655326196662,-0.00374163926700073,0.00175409082858596,0.00205423731933209,0.00156489578672624,0.00131818192362877,-0.000989309305790709,-0.0027058340535139,-0.00204273002035003,0.000135394931229599,0.343517825333209,0.968485332523079,0.0866050371784683,13.4377396363902
0.00763335954645266,0.00193061704277673,0.000319775753432719,1.22102770330909,0.219120550141099,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.98346768841847e-05,0.130476926265897,1.01129245496937,0.00763335954645266,0.00300249152792755,0.00186181833777723,-0.00525230793870165,-0.00605350204137352,-0.00387922284048036,0.00173374946759835,0.00193061704277673,0.00158505046252622,0.00147590167925459,-0.00100631722008138,-0.0028909678012557,-0.00188427157976929,-0.000226028738014511,0.343517825333209,0.968485332523079,0.0838783339667938,13.8411476017627
0.00777875291581579,0.00197564740137703,0.000337708001484449,1.22102770330909,0.224429162464436,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.15894262367161e-05,0.130476926265897,1.01129245496937,0.00777875291581579,0.0031299240497772,0.00199485765770568,-0.00532555171934141,-0.00627397161176908,-0.00401184203952943,0.00171100844934942,0.00197564740137703,0.00169543817237117,0.00172201460624913,-0.000965652888253087,-0.0029318774321198,-0.00173413504472736,-0.000216780582177361,0.343517825333209,0.968485332523079,0.0818298708709489,13.7054909911815
0.00795367448628554,0.00228139358477336,0.000343358649041937,1.22102770330909,0.230248810063146,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.15470960764335e-05,0.130476926265897,1.01129245496937,0.00795367448628554,0.00328255706428787,0.00211331477378578,-0.00538748143033616,-0.00650502163559547,-0.00413692522071225,0.00172545385197326,0.00228139358477336,0.0019975708734373,0.00158698817354577,-0.000860072268799425,-0.00306586167585734,-0.00169179044179667,0.00014278242827994,0.343517825333209,0.968485332523079,0.0810249458333473,13.7939675698029
0.00813433860145635,0.00244039668956257,0.000347692152449594,1.22102770330909,0.235351942177966,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.57361576744968e-05,0.130476926265897,1.01129245496937,0.00813433860145635,0.00342919141664998,0.00221497948196815,-0.00544843192102735,-0.00674122539284231,-0.0042724574891278,0.00173824999175657,0.00244039668956257,0.00196536303518927,0.00134706372821304,-0.000801741316790705,-0.00312905305604262,-0.00180831684184156,0.000167826194974248,0.343517825333209,0.968485332523079,0.0811513456118286,13.5397657081467
0.00831441216642119,0.00232666500039594,0.000332632671649728,1.22102770330909,0.241861626250543,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.46350411204115e-05,0.130476926265897,1.01129245496937,0.00831441216642119,0.00359709865418811,0.00230675139684575,-0.0055004846130026,-0.00697126498046452,-0.00438383538082446,0.00176490736573929,0.00232666500039594,0.00225907011053686,0.00122909560796542,-0.000654290588677689,-0.00304205443495347,-0.0014804827506894,0.000383203852185125,0.343517825333209,0.968485332523079,0.0823297903970399,13.7420767655486
0.008452716088384,0.00184377491914706,0.000355057986012353,1.22102770330909,0.246746803721059,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.29960910938465e-05,0.130476926265897,1.01129245496937,0.008452716088384,0.00380191802511066,0.00240053910671685,-0.00551502745926621,-0.00720388142096653,-0.00448362731855371,0.00181013279040192,0.00184377491914706,0.00267027375310614,0.00127271856186068,-0.000223553617267182,-0.00311376747806879,-0.00137504761361457,0.000543432670240068,0.343517825333209,0.968485332523079,0.084125600218619,13.4484515163383
0.00854737111415198,0.00135099146839238,0.00030032370138234,1.22102770330909,0.251988415043867,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.1287688094498e-05,0.130476926265897,1.01129245496937,0.00854737111415198,0.00400291304409405,0.00251995830370457,-0.00552222449274752,-0.00743945973403953,-0.00460096281202847,0.00184025439305451,0.00135099146839238,0.00265589136577966,0.00156714821621882,-0.000127611031217556,-0.00314213197500599,-0.00150315260698003,0.000385120439410545,0.343517825333209,0.968485332523079,0.0864750005410529,13.2329535439532
0.00863075732911446,0.00115922232563938,0.000253602299467882,1.22102770330909,0.256485791080419,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.56876607962273e-05,0.130476926265897,1.01129245496937,0.00863075732911446,0.00417767398553084,0.00264287279673146,-0.00554784005040154,-0.0076632787047111,-0.00470237311968231,0.00187615516295148,0.00115922232563938,0.00233284444131444,0.00163198921513524,-0.000317804281344541,-0.00298946466890069,-0.00136002302123476,0.000548539185167441,0.343517825333209,0.968485332523079,0.0892633401927801,13.1068194229611
0.00874710106064606,0.00156296220237367,0.000244307189768729,1.22102770330909,0.261457816973909,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.25543044929539e-05,0.130476926265897,1.01129245496937,0.00874710106064606,0.00433900420791861,0.00275717554834083,-0.00556065807031613,-0.0078724513397464,-0.00478666888833151,0.001942566939558,0.00156296220237367,0.00216013070990527,0.00152946717563739,-0.000191957064280979,-0.00279428233265046,-0.00114770776562527,0.000822413948995445,0.343517825333209,0.968485332523079,0.0925925098651136,12.8872427019361
0.00887778283645249,0.00169781459129463,0.000235167192995208,1.22102770330909,0.265992069425098,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.53070242660977e-05,0.130476926265897,1.01129245496937,0.00887778283645249,0.00449851137240238,0.00286143455138212,-0.00557996034026227,-0.00807381642655332,-0.00488060741803416,0.00202331330964642,0.00169781459129463,0.00214993696889178,0.00142567947113776,-0.000271300466438107,-0.00272566524344401,-0.00128426321689926,0.00108325251213878,0.343517825333209,0.968485332523079,0.0957090105407263,13.1542562659495
0.00900430383857734,0.00166677105107171,0.000272615631697955,1.22102770330909,0.271443086204106,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.29868807982819e-05,0.130476926265897,1.01129245496937,0.00900430383857734,0.0046441535301794,0.00295629287616025,-0.0056052270941617,-0.00829564778873808,-0.00495969531766538,0.00210988115045362,0.00166677105107171,0.00193009470636103,0.00121170042947566,-0.000286207891887419,-0.00290946169271232,-0.00105133670525816,0.0010946467258902,0.343517825333209,0.968485332523079,0.0989721298046489,13.0730986103539
0.00912635693972107,0.00167432418200494,0.000263935181211774,1.22102770330909,0.275735769416193,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.48651928939165e-06,0.130476926265897,1.01129245496937,0.00912635693972107,0.00478871905407247,0.00301196723854438,-0.00562492054682123,-0.00853492899895303,-0.00502842954259907,0.00219510561294283,0.00167432418200494,0.00193173892329331,0.000755152310041292,-0.000275846295042315,-0.00321311995862068,-0.000950711773812325,0.00116545939817528,0.343517825333209,0.968485332523079,0.101858967860902,13.1484552708656
0.00927509651977191,0.00193892744590121,0.000277047731692437,1.22102770330909,0.280004795882994,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.8542397806718e-06,0.130476926265897,1.01129245496937,0.00927509651977191,0.00492883760112972,0.00305977586621211,-0.00567274764985067,-0.00880153636027775,-0.00508961488287212,0.00229951312247146,0.00193892744590121,0.00188526993151212,0.000686001542892289,-0.000636097221326369,-0.00353276355495461,-0.000834027617548435,0.00140765520633876,0.343517825333209,0.968485332523079,0.104244345754093,13.4891215019094
0.00942755980547577,0.0020128429342738,0.000314210265256788,1.22102770330909,0.28471612893976,0.000809389165327578,0.00108395077347138,0.000310237474974031,5.07876260345561e-06,0.130476926265897,1.01129245496937,0.00942755980547577,0.00505785143562952,0.00312792824730824,-0.00572248704942978,-0.00908186524754239,-0.00515099033545933,0.00241066507499064,0.0020128429342738,0.00172926741657871,0.000921514283206475,-0.000612064789353088,-0.00367819370685971,-0.000842214484334758,0.00142312265045606,0.343517825333209,0.968485332523079,0.10604150472223,13.4361535114632
0.0095941617965196,0.0022015825174295,0.000296825834540827,1.22102770330909,0.289319307096484,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.19824638093304e-06,0.130476926265897,1.01129245496937,0.0095941617965196,0.0051706740666036,0.0032040931288475,-0.00577229246320181,-0.00934442498667914,-0.00523586936277731,0.00249996588344553,0.0022015825174295,0.00149033285377845,0.00095605124870435,-0.000690249760482491,-0.00354363167225536,-0.00111667378394679,0.00123400247443928,0.343517825333209,0.968485332523079,0.107035453894939,13.7118314536865
0.0097602943612724,0.00219747532847102,0.000338434730491706,1.22102770330909,0.294407404440856,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.67131333207619e-06,0.130476926265897,1.01129245496937,0.0097602943612724,0.00526729789558094,0.00324349372315336,-0.00584805223387389,-0.00960990705657194,-0.00531453614230915,0.00259869234395064,0.00219747532847102,0.00133461116704424,0.000572031642982293,-0.000990441341395545,-0.00346815407570519,-0.00100753206973821,0.00136481030634196,0.343517825333209,0.968485332523079,0.107796388576263,13.6147099772965
0.00991877789620479,0.00216712219536811,0.00037138430455662,1.22102770330909,0.297976561503107,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.44077220837645e-06,0.130476926265897,1.01129245496937,0.00991877789620479,0.0053739842265487,0.00326558131774841,-0.00592272362060253,-0.00983634804958968,-0.00538380676194394,0.00272013443250607,0.00216712219536811,0.00142444076831589,0.000356775696030121,-0.00099449081066217,-0.00305284962052283,-0.000957655759509159,0.00163240601455472,0.343517825333209,0.968485332523079,0.107687063721632,13.3782640599435
0.0100910247645285,0.00225280493563583,0.000453575234796406,1.22102770330909,0.302413173154185,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.7450837902285e-06,0.130476926265897,1.01129245496937,0.0100910247645285,0.00551026048736004,0.00329720470712364,-0.00600094122947761,-0.0100392485199294,-0.00547600863553197,0.00288226041957662,0.00225280493563583,0.00177750602959929,0.000400003711000159,-0.00103393032064771,-0.00277847010967666,-0.00119801646192435,0.00210284696655343,0.343517825333209,0.968485332523079,0.106888263561454,13.6075927717908
0.0102406664263315,0.00200900707067646,0.000512267203342749,1.22102770330909,0.306966860235591,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.04061280444418e-05,0.130476926265897,1.01129245496937,0.0102406664263315,0.00567360608786481,0.00331059580804779,-0.0060964914090476,-0.0102700517839245,-0.00556472249228054,0.00305275598970057,0.00200900707067646,0.00216689243783771,0.000157312366155889,-0.00126601271318148,-0.00306481666027961,-0.00119614706013541,0.00225494814372787,0.343517825333209,0.968485332523079,0.105909368726602,13.8422312093869
0.0103874164742254,0.00198091486376448,0.000640187559364926,1.22102770330909,0.310783896646883,0.000809389165327578,0.00108395077347138,0.000310237474974031,9.79638120130288e-06,0.130476926265897,1.01129245496937,0.0103874164742254,0.00586028103232675,0.00333358849717803,-0.00618554828758664,-0.010514188671174,-0.00563575149465215,0.00322864754226752,0.00198091486376448,0.00243690741255872,0.000339952361036494,-0.0011530741660891,-0.00317038536382227,-0.000969295499885486,0.00229076761623729,0.343517825333209,0.968485332523079,0.10453038006297,13.8893055481101
0.0105592055134944,0.00228105939193535,0.000593100038765684,1.22102770330909,0.314773362670639,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.16515249942765e-05,0.130476926265897,1.01129245496937,0.0105592055134944,0.00603770580599879,0.00338601594748235,-0.00624954385912808,-0.0107422753672818,-0.00569978637900509,0.00339360645312852,0.00228105939193535,0.0023834958645099,0.00068575427086311,-0.000859767281453611,-0.00306558787474658,-0.000874530143655174,0.00224134321706335,0.343517825333209,0.968485332523079,0.102723783580269,13.6395578772766
0.0107124387451521,0.00202199042058974,0.000556767686728395,1.22102770330909,0.318172781925763,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.42862281518982e-05,0.130476926265897,1.01129245496937,0.0107124387451521,0.00622819683018299,0.00345283009793601,-0.00630470830246173,-0.0109992145371575,-0.00577710826196822,0.00357667736950583,0.00202199042058974,0.00254553732772825,0.000855355976273441,-0.000807148659350347,-0.00341226897289076,-0.00105071667810019,0.00243177195584502,0.343517825333209,0.968485332523079,0.100694850836434,13.677169217164
0.0108600997567272,0.00197718495521259,0.000589689862948328,1.22102770330909,0.321972529224846,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.31687303994145e-05,0.130476926265897,1.01129245496937,0.0108600997567272,0.0064277865209583,0.00353974367674025,-0.00637303562983295,-0.0112737091262302,-0.00585920073566685,0.00377501872855983,0.00197718495521259,0.00267784265408516,0.00117090917455282,-0.000911825742258322,-0.00366012912230069,-0.0010597466104807,0.00262754489090651,0.343517825333209,0.968485332523079,0.0986313235066977,13.7361350239155
0.0109982758530306,0.00184456460948467,0.000706076100142009,1.22102770330909,0.325308603861048,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.38467974898982e-05,0.130476926265897,1.01129245496937,0.0109982758530306,0.00665537536643376,0.00365030470766974,-0.00644583361754468,-0.0115659219068396,-0.00592617812339294,0.0039706416873067,0.00184456460948467,0.00303631503151186,0.00139786778850873,-0.000981001475405409,-0.00390893828543233,-0.000921660390678684,0.00258082333676781,0.343517825333209,0.968485332523079,0.0964092533346575,13.8812391144704
0.0111204007187057,0.00164888748474369,0.000656579287674639,1.22102770330909,0.328896363773375,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.64253442494155e-06,0.130476926265897,1.01129245496937,0.0111204007187057,0.00689609593195442,0.00373983255414616,-0.00654378218507025,-0.0118902705060183,-0.00599095066858183,0.00413736204554045,0.00164888748474369,0.00316622232425863,0.00123010827581938,-0.00126432247291049,-0.00425928331939814,-0.000871643323849418,0.00224502991974932,0.343517825333209,0.968485332523079,0.0940209177037526,13.0987704784138
0.0112248839569204,0.00142464507045247,0.000525667927345208,1.22102770330909,0.331877567768407,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.98498505160703e-06,0.130476926265897,1.01129245496937,0.0112248839569204,0.00712525163253225,0.00384549720753969,-0.00665519247614768,-0.0122421341780689,-0.00606732635170284,0.00430476772419179,0.00142464507045247,0.00307864721080876,0.00141121035495248,-0.00148212989566359,-0.00466086052946742,-0.00101967184998744,0.00226482741033659,0.343517825333209,0.968485332523079,0.0914379277001244,13.3523410561911
0.0113330753173585,0.00146307192704322,0.000577545069380198,1.22102770330909,0.335196305806546,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.16811789116441e-05,0.130476926265897,1.01129245496937,0.0113330753173585,0.00734738841134755,0.00395082568241577,-0.00679575394117354,-0.0126048957372451,-0.00615278582812626,0.00447023931003936,0.00146307192704322,0.00295473052320831,0.0013469447640097,-0.00184295589064768,-0.00482935155112347,-0.00111192430571699,0.00219335584946141,0.343517825333209,0.968485332523079,0.0888447779507816,13.8982208565911
0.0114500264706118,0.00157817577823867,0.000659250604982082,1.22102770330909,0.337868591368894,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.07513174466579e-05,0.130476926265897,1.01129245496937,0.0114500264706118,0.00754053715887668,0.00402152364136757,-0.00694288952226904,-0.0129987919138034,-0.00625184236920484,0.00461504054152294,0.00157817577823867,0.00258482747810213,0.00102420280057109,-0.00191979130712965,-0.00526355573484647,-0.00129848677719736,0.00195121389041313,0.343517825333209,0.968485332523079,0.0862465137070862,13.6923600775858
0.0115849986819675,0.00172379866242334,0.000590970275271635,1.22102770330909,0.341780460443145,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.95870488646254e-06,0.130476926265897,1.01129245496937,0.0115849986819675,0.00771273312638494,0.00411674385879376,-0.0070908583282677,-0.0134283911901268,-0.00634209479829899,0.0047603453548809,0.00172379866242334,0.00231325034557518,0.00124740299221274,-0.0019650724993625,-0.00569179376302336,-0.00116474054572468,0.00197947472436238,0.343517825333209,0.968485332523079,0.0838856266191854,12.8624746202867
0.011694974259945,0.00151115769182256,0.00051579173660807,1.22102770330909,0.344568662504796,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.8135402460349e-06,0.130476926265897,1.01129245496937,0.011694974259945,0.00786889636912702,0.00421062911514955,-0.00724826430814051,-0.0138745664035312,-0.00639817846996642,0.00491466842417456,0.00151115769182256,0.0021153874680962,0.00120983881208389,-0.00210403309994895,-0.00589176467480166,-0.000773204027532037,0.0020432481153723,0.343517825333209,0.968485332523079,0.0814804587915676,12.3862293430501
0.0118134849462366,0.00158446740903203,0.000535802962845169,1.22102770330909,0.346310636629886,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.93834634683698e-06,0.130476926265897,1.01129245496937,0.0118134849462366,0.008044052351256,0.00429477180192139,-0.00741740783539702,-0.0143040843354154,-0.00642897214778582,0.00508195468326427,0.00158446740903203,0.00236181720281476,0.00116092883066827,-0.00224844772885709,-0.0057564275827646,-0.000500364471782932,0.00222190021942213,0.343517825333209,0.968485332523079,0.0792413713580108,12.2469865886879
0.0119245222901222,0.00144108813810525,0.000539740496055416,1.22102770330909,0.349077249708538,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.84265061540139e-06,0.130476926265897,1.01129245496937,0.0119245222901222,0.00824500723186094,0.00438504370742774,-0.00759859315905205,-0.0147276863525294,-0.00648975410050865,0.00525064910589559,0.00144108813810525,0.00264504766089957,0.00121194198782964,-0.00240991324824546,-0.00565042406258341,-0.000781284193123341,0.00219545071691518,0.343517825333209,0.968485332523079,0.0772738818536012,12.34178396452
0.0120331936489989,0.00147257057586793,0.000557469895369405,1.22102770330909,0.352025416307405,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.98388508882924e-06,0.130476926265897,1.01129245496937,0.0120331936489989,0.00843405284057778,0.00450546133982391,-0.00778705889694025,-0.0151455740958,-0.00654736182255113,0.00538392884881772,0.00147257057586793,0.00245824148978563,0.00160421158187923,-0.00252321394163265,-0.00560379171999996,-0.000736911577186027,0.00181662128987145,0.343517825333209,0.968485332523079,0.0755068360343892,12.27189033594
0.0121270066291358,0.00131271095522518,0.000550930296420286,1.22102770330909,0.353988072601935,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.37311202014742e-05,0.130476926265897,1.01129245496937,0.0121270066291358,0.00856668449769267,0.00466970176102854,-0.00799657050275015,-0.0155879900610538,-0.00658996713382767,0.00550721100125459,0.00131271095522518,0.00185028164291174,0.00208502892148403,-0.00278204999212396,-0.00586624433715646,-0.000595512788546156,0.0016325907211579,0.343517825333209,0.968485332523079,0.073827498541599,12.6882905366526
0.0122331805928136,0.00135357573219962,0.000825945987410209,1.22102770330909,0.356095635450364,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.2062070261945e-05,0.130476926265897,1.01129245496937,0.0122331805928136,0.00870048253888702,0.00479745804459771,-0.00820602081149816,-0.0160317512519364,-0.00664164034346946,0.00561948565282518,0.00135357573219962,0.00184418711217538,0.00174281760395901,-0.0027954390582719,-0.00590026178103031,-0.000702192692499624,0.00153646257154203,0.343517825333209,0.968485332523079,0.0727950569495017,12.7484318454847
0.012333834563082,0.00135121337509809,0.00096263413947265,1.22102770330909,0.358686766191577,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.38996710235344e-05,0.130476926265897,1.01129245496937,0.012333834563082,0.00885651172314085,0.00492783170785601,-0.00842544753156583,-0.0164720479694382,-0.00668402773906802,0.00572464566094702,0.00135121337509809,0.00200731325455966,0.00176216134522331,-0.00291156617757931,-0.00582708602465819,-0.000543840848265635,0.00138082144183472,0.343517825333209,0.968485332523079,0.0722871162392939,12.6104642559864
0.0124359100175142,0.00140086170460662,0.000679900816960956,1.22102770330909,0.359444037054377,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.03020524072939e-05,0.130476926265897,1.01129245496937,0.0124359100175142,0.00898826831516247,0.00505341651398518,-0.00865987800274554,-0.0168798192360903,-0.00672164006107634,0.00580674448552712,0.00140086170460662,0.00180858607297886,0.00166885450525741,-0.00313215726925266,-0.0054684682281848,-0.000568910777743951,0.00112299433435986,0.343517825333209,0.968485332523079,0.0719619676719985,12.6172852236327
0.0125688812979209,0.00176165535626998,0.00047049163978148,1.22102770330909,0.360549171153354,0.000809389165327578,0.00108395077347138,0.000310237474974031,9.30167873722972e-06,0.130476926265897,1.01129245496937,0.0125688812979209,0.0091153314153354,0.00518536412292872,-0.008906893471954,-0.0172650926892949,-0.00680315941735234,0.00589359179028356,0.00176165535626998,0.00171754950475983,0.00173348291340562,-0.00325133771493161,-0.00521286967616396,-0.00108907477171014,0.00114223428416837,0.343517825333209,0.968485332523079,0.0720611993154722,12.7333254256343
0.0127239148965589,0.00200312683141105,0.000358170323256318,1.22102770330909,0.362934824887633,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.0033715234807e-05,0.130476926265897,1.01129245496937,0.0127239148965589,0.00924827141838915,0.00530406067567166,-0.00914330252863916,-0.0176705147132395,-0.00689943282444545,0.00597164585409765,0.00200312683141105,0.00174744245251526,0.00160895591288189,-0.00317280964892137,-0.00539591110387145,-0.00120733670173587,0.00104836634063543,0.343517825333209,0.968485332523079,0.0729191710056304,12.690311403999
0.0128754462230965,0.00203260564954605,0.000385642816178,1.22102770330909,0.364784760135409,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.55662422233814e-05,0.130476926265897,1.01129245496937,0.0128754462230965,0.00937106077485532,0.00544142078656975,-0.00937172119221494,-0.0180815849233876,-0.00698035635083287,0.00602471273871158,0.00203260564954605,0.00164169254921543,0.00186043029244049,-0.00306898932574157,-0.00549432199733942,-0.00106574472976778,0.000744168034224625,0.343517825333209,0.968485332523079,0.0739288601873319,13.0716595700649
0.0130119823534722,0.00177626726080719,0.000545859083019763,1.22102770330909,0.36660083199215,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.05028377191249e-05,0.130476926265897,1.01129245496937,0.0130119823534722,0.00950230615938501,0.00559558173354471,-0.00961148691230301,-0.0185064437348368,-0.00705705978265192,0.00608689767949306,0.00177626726080719,0.00174977937278651,0.00198910458311391,-0.00315831787950016,-0.00568539305024269,-0.00107014437689355,0.000837881838055149,0.343517825333209,0.968485332523079,0.0758106007800377,13.245587964559
0.0131007402945081,0.00121976467994284,0.000700015038192434,1.22102770330909,0.367751356643242,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.44860449497868e-05,0.130476926265897,1.01129245496937,0.0131007402945081,0.00962176268011877,0.0056995677566878,-0.00985328697408729,-0.0189478783617788,-0.00713365451946746,0.00615837899965032,0.00121976467994284,0.00156756773953203,0.00142348640904115,-0.00326426135326796,-0.00585074464675515,-0.00103570273723643,0.000983170085912341,0.343517825333209,0.968485332523079,0.0781080226340194,13.7238785715649
0.0131524788686789,0.000742805447437769,0.000749042634560584,1.22102770330909,0.367676072218438,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.3257836791304e-05,0.130476926265897,1.01129245496937,0.0131524788686789,0.00970616793869243,0.00577593439250307,-0.0101091524582511,-0.0193664775238037,-0.00720424310520675,0.00623695385670268,0.000742805447437769,0.00115413746318581,0.00103474872591304,-0.00336198764213059,-0.00557291761023128,-0.000974842631907151,0.00103732043065328,0.343517825333209,0.968485332523079,0.0808804868437226,13.9604238582827
0.0132197140836828,0.000914539458048821,0.000565813813867218,1.22102770330909,0.367801513238876,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.69616369633918e-05,0.130476926265897,1.01129245496937,0.0132197140836828,0.0098198287964818,0.00584377492202945,-0.0103668011820363,-0.0197754846381723,-0.00729445603563812,0.00631761607982071,0.000914539458048821,0.00155125604695342,0.000980923364854445,-0.00344680382782229,-0.00549994567518091,-0.00117201049019431,0.00105302694663548,0.343517825333209,0.968485332523079,0.0841145410828812,13.5423089898138
0.0132967027731996,0.00101865313266084,0.000455241264331035,1.22102770330909,0.368641294937946,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.69543840890504e-05,0.130476926265897,1.01129245496937,0.0132967027731996,0.00994089412871464,0.00593521058111567,-0.0106328575403022,-0.0201966616305224,-0.00740963803207813,0.0063855566087629,0.00101865313266084,0.00156041477954767,0.00117388979073571,-0.00352639248264802,-0.00557226851139752,-0.00154966724583044,0.000962500932103004,0.343517825333209,0.968485332523079,0.08840944433654,13.4501952191509
0.0133752743826591,0.001032374880956,0.000381467675159091,1.22102770330909,0.369204502328484,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.24174997409833e-05,0.130476926265897,1.01129245496937,0.0133752743826591,0.0100335796756719,0.00602062939185902,-0.0109041531450998,-0.0205901986360022,-0.00755022783132566,0.00649309049240067,0.001032374880956,0.00125824307819121,0.00117910812406116,-0.00365350002140242,-0.00527519410537967,-0.00184220632487296,0.00138448414310972,0.343517825333209,0.968485332523079,0.0934281519993454,13.0204829756539
0.0134629917470928,0.00114472445320239,0.000288566038907668,1.22102770330909,0.370458110321824,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.10097662280809e-05,0.130476926265897,1.01129245496937,0.0134629917470928,0.0101243676282643,0.00611949063982368,-0.011182670104938,-0.0210034028802398,-0.00768557292014036,0.00660669324328547,0.00114472445320239,0.00120563809921116,0.00130164771828938,-0.00367833563722431,-0.00551954658068197,-0.00178945846358985,0.00152302499635811,0.343517825333209,0.968485332523079,0.0993182181489269,12.7617278095582
0.0135502435732571,0.00119716699028872,0.000237852358957242,1.22102770330909,0.369965549688266,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.35487441035521e-05,0.130476926265897,1.01129245496937,0.0135502435732571,0.0102214207234169,0.00624576301913057,-0.0114552106011714,-0.0214001044760912,-0.00780697375979844,0.00674216353632247,0.00119716699028872,0.00133808013003999,0.00165262162555615,-0.00364202844449493,-0.00529968581341161,-0.00164852193022825,0.00177575984768669,0.343517825333209,0.968485332523079,0.105766148075365,13.0226014059138
0.0136377083773626,0.00111150291444072,0.000222565067226552,1.22102770330909,0.371186080016225,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.2933813774177e-05,0.130476926265897,1.01129245496937,0.0136377083773626,0.0103342718332036,0.00637495760443576,-0.0117201171001375,-0.0217866947365098,-0.00794693461464606,0.00686432541296927,0.00111150291444072,0.00143886251815262,0.00167326019160902,-0.00353206718119771,-0.00520572008188284,-0.00185365228724105,0.00161022419927086,0.343517825333209,0.968485332523079,0.112796833235057,13.0365457483362
0.0136745455564133,0.000544901606784155,0.000205775684654974,1.22102770330909,0.371176614603504,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.03909295170546e-05,0.130476926265897,1.01129245496937,0.0136745455564133,0.0104387360586647,0.00647417876855917,-0.0119527402735964,-0.022186073664237,-0.00809206039466546,0.00697380053918643,0.000544901606784155,0.00140775081201641,0.00138538078156058,-0.00309942319406318,-0.00532550723608656,-0.00195057260320839,0.00150615265593066,0.343517825333209,0.968485332523079,0.119911214352175,12.7573683984404
0.0137043429185869,0.000451831526241362,0.000204903788677177,1.22102770330909,0.370163939075199,0.000809389165327578,0.00108395077347138,0.000310237474974031,9.35847346905494e-06,0.130476926265897,1.01129245496937,0.0137043429185869,0.010527071836118,0.00659683835103743,-0.0121504783518739,-0.0225740727638404,-0.00826783719913851,0.00709738764206497,0.000451831526241362,0.00115848581436187,0.00164894883917718,-0.00273322065724204,-0.00515059804706224,-0.00230053927195181,0.00160639085041866,0.343517825333209,0.968485332523079,0.127428091432357,12.8783220265405
0.0137489849774449,0.000579911009596339,0.000191289275951135,1.22102770330909,0.369656135730308,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.80275445453226e-06,0.130476926265897,1.01129245496937,0.0137489849774449,0.0106218598690448,0.00673927170086054,-0.0123630177732056,-0.0229204734154555,-0.00843525313743567,0.00720026927866507,0.000579911009596339,0.00135084815300611,0.00185942111260543,-0.00281821910495824,-0.00463523430362258,-0.00219547531537768,0.0013514270150732,0.343517825333209,0.968485332523079,0.135452305303086,12.7005425543705
0.013768472806991,0.000267559043824436,0.000191623764455865,1.22102770330909,0.368767193241727,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.8670486881306e-06,0.130476926265897,1.01129245496937,0.013768472806991,0.0107535121173632,0.00688170150327249,-0.0125720148273727,-0.0232604741538341,-0.00861132952764529,0.00727746165989168,0.000267559043824436,0.00169458167320343,0.00192589609935607,-0.00276057345270246,-0.00460503895202518,-0.00242100667599473,0.00107325111365389,0.343517825333209,0.968485332523079,0.143689689655101,12.7687595002704
0.0137441646582156,-0.000270580951867826,0.000231366817359212,1.22102770330909,0.368135148797296,0.000809389165327578,0.00108395077347138,0.000310237474974031,9.90096478247081e-06,0.130476926265897,1.01129245496937,0.0137441646582156,0.0108878948505709,0.00703014838152524,-0.0127644937394691,-0.0236122549047177,-0.00881109257753587,0.00735450764067173,-0.000270580951867826,0.00175253076283442,0.00193913778278587,-0.00257914070266904,-0.00462892146769256,-0.00260240031290597,0.00107472553115562,0.343517825333209,0.968485332523079,0.152146144936248,12.978674180989
0.0137226067364098,-0.000293322634361756,0.00027790375440803,1.22102770330909,0.367138516588373,0.000809389165327578,0.00108395077347138,0.000310237474974031,9.95136866982535e-06,0.130476926265897,1.01129245496937,0.0137226067364098,0.0110071650345513,0.00717501990499051,-0.0129710271994682,-0.0239489784242459,-0.0089898882859617,0.00745110034020216,-0.000293322634361756,0.0016362599781163,0.00194698263974995,-0.00275405038027952,-0.00452980013734226,-0.00237821844678898,0.00124751835175606,0.343517825333209,0.968485332523079,0.160497215198171,12.8666712247359
0.0136972819528898,-0.000363271500771143,0.000252276737523729,1.22102770330909,0.366622894929097,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.98002580451642e-06,0.130476926265897,1.01129245496937,0.0136972819528898,0.0111476639862296,0.00730063374443767,-0.0131592249316882,-0.0242897832325069,-0.00916089004087581,0.00755773424097168,-0.000363271500771143,0.00182902803317677,0.00166899019328498,-0.00249489598067842,-0.00452860687480139,-0.00229711230360102,0.00143707493937601,0.343517825333209,0.968485332523079,0.168934735025879,12.3765404377821
0.0136415801736157,-0.00071235960880763,0.000198542951394417,1.22102770330909,0.364962343233992,0.000809389165327578,0.00108395077347138,0.000310237474974031,5.84114955642121e-06,0.130476926265897,1.01129245496937,0.0136415801736157,0.0112863385171777,0.0074099800894565,-0.0133093812691821,-0.0246309619402985,-0.0093506577406725,0.00769658629971028,-0.00071235960880763,0.00186821673436307,0.00149879352192711,-0.00201626468464929,-0.00454705071305291,-0.00254315956428054,0.00185326747880369,0.343517825333209,0.968485332523079,0.177107155867312,12.2072529321726
0.0135699316542218,-0.000950171971640026,0.000196426835796743,1.22102770330909,0.36340012706528,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.524354294647e-06,0.130476926265897,1.01129245496937,0.0135699316542218,0.0114246978244169,0.00753586222826617,-0.0134441548870504,-0.0250018360963511,-0.0095700561885097,0.00785152042164242,-0.000950171971640026,0.00182313325776942,0.00169074957257168,-0.00186028983898631,-0.00497372372743221,-0.00288135234422658,0.0020344378086018,0.343517825333209,0.968485332523079,0.185062913804513,12.4919541696373
0.0135031335112099,-0.00085517845648916,0.000189342375301194,1.22102770330909,0.361335639226365,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.7492209198248e-06,0.130476926265897,1.01129245496937,0.0135031335112099,0.0115655322056277,0.00769011369826976,-0.0135917440845014,-0.0254080833231624,-0.00978974299351538,0.00801047105080977,-0.00085517845648916,0.00186141592114992,0.00203343349416165,-0.00200519777438198,-0.00537689446662852,-0.00294991161473255,0.00210220205281876,0.343517825333209,0.968485332523079,0.192520525780577,12.0347013317985
0.0134330387135019,-0.000934392295980225,0.00015262824232355,1.22102770330909,0.360100192665105,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.22602866738134e-06,0.130476926265897,1.01129245496937,0.0134330387135019,0.0117157782022143,0.0078518783955594,-0.0137777605215363,-0.0258268740839298,-0.0100142721744813,0.00817467241515973,-0.000934392295980225,0.00201177313421901,0.00210253053374324,-0.00245875735932681,-0.00553647271637574,-0.0029401662120163,0.00216363376162583,0.343517825333209,0.968485332523079,0.199866075363673,11.9296361875851
0.0133946275880329,-0.000498930252717048,0.000131339656720249,1.22102770330909,0.358049014144236,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.49703667345154e-06,0.130476926265897,1.01129245496937,0.0133946275880329,0.0118665692146388,0.00800261977585505,-0.0139926713117204,-0.0262415106730429,-0.010243162722072,0.00833178947525997,-0.000498930252717048,0.00195999861962218,0.00203309153529929,-0.00286995431825544,-0.00554087858649067,-0.00311453630244145,0.00212406112499296,0.343517825333209,0.968485332523079,0.206893355890598,12.0924871652786
0.0133707628931919,-0.000342574232498948,0.000109145718936899,1.22102770330909,0.357158321557727,0.000809389165327578,0.00108395077347138,0.000310237474974031,9.37957992779928e-06,0.130476926265897,1.01129245496937,0.0133707628931919,0.0120044501644499,0.00815170563360962,-0.0142147651571575,-0.0266728395931576,-0.010494908865354,0.00850108218606169,-0.000342574232498948,0.00185229271740047,0.00196222986156299,-0.00285620828679331,-0.00577509550319994,-0.00334033527411146,0.00222914769728206,0.343517825333209,0.968485332523079,0.214138969213648,12.0104503324984
0.0133459577215771,-0.000378445757360832,0.00011519167081536,1.22102770330909,0.355843973088295,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.4235849664235e-05,0.130476926265897,1.01129245496937,0.0133459577215771,0.0121099668603073,0.00828682551152068,-0.0144146839354448,-0.0271393462491523,-0.0107449988305117,0.00865189582019344,-0.000378445757360832,0.00143705300488421,0.00184005732118562,-0.00271441057683694,-0.00619595220374476,-0.00332232091220345,0.0020117224741503,0.343517825333209,0.968485332523079,0.221178569329577,12.4103543802913
0.0132839869826009,-0.000873051337811848,0.000144090938356071,1.22102770330909,0.354885969821672,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.17634803117106e-05,0.130476926265897,1.01129245496937,0.0132839869826009,0.0122228567133898,0.00844695785449271,-0.0146211345273396,-0.027641213969546,-0.0109871990072812,0.00882571466989391,-0.000873051337811848,0.00154178567445948,0.00211129154776236,-0.00277462493185438,-0.00666330786439525,-0.00322906483770788,0.002322908036948,0.343517825333209,0.968485332523079,0.228260467009525,12.8260665389775
0.0131870231504947,-0.0011708281729683,0.000170930574572116,1.22102770330909,0.351967281251943,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.85338060354179e-05,0.130476926265897,1.01129245496937,0.0131870231504947,0.0123304135987994,0.00860988770409241,-0.0148397414231892,-0.0281257663297611,-0.0112258304040416,0.00901133301082823,-0.0011708281729683,0.00140256213170975,0.00215776133789548,-0.00288931972999927,-0.00644222462501691,-0.00322479463213947,0.00244742984160558,0.343517825333209,0.968485332523079,0.234505965326263,13.3092415149111
0.0131122249910629,-0.000999704653696203,0.000214174546537956,1.22102770330909,0.349852182992593,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.71137912716147e-05,0.130476926265897,1.01129245496937,0.0131122249910629,0.0124300194462502,0.00876575820787215,-0.0150831593529915,-0.0286206327074611,-0.0114921553476647,0.00920120391107336,-0.000999704653696203,0.0013615653290733,0.00205255174751095,-0.00322646989270964,-0.00664788688155079,-0.00350891735225313,0.002529985085756,0.343517825333209,0.968485332523079,0.241017264645933,13.7291639151822
0.0130539658630191,-0.000792847917789306,0.000238764723537023,1.22102770330909,0.34803334396995,0.000809389165327578,0.00108395077347138,0.000310237474974031,0.000100359208624554,0.130476926265897,1.01129245496937,0.0130539658630191,0.0125548554261349,0.00890996584826225,-0.0153297198473872,-0.0291273352953398,-0.0117775344003478,0.00937814525610946,-0.000792847917789306,0.0016396427780764,0.00194922955312268,-0.00329524335352505,-0.00668674684782208,-0.00379070091872079,0.00233301518619683,0.343517825333209,0.968485332523079,0.248240678420025,13.5878748446536
0.0129825258014362,-0.000950326925712185,0.000226452704735601,1.22102770330909,0.346637686989553,0.000809389165327578,0.00108395077347138,0.000310237474974031,0.000180295562479235,0.130476926265897,1.01129245496937,0.0129825258014362,0.0126824993614588,0.00906096115223812,-0.0155893633573462,-0.029618637060751,-0.0120815218480559,0.00951969578492453,-0.000950326925712185,0.00165400239706363,0.00198634722706816,-0.0034477469472616,-0.00659050744999667,-0.00407108975494999,0.00192228339934314,0.343517825333209,0.968485332523079,0.256517184505418,13.5643606920388
0.0129179689933463,-0.000833718491132718,0.000237493593959508,1.22102770330909,0.345163253079786,0.000809389165327578,0.00108395077347138,0.000310237474974031,0.000223986255644835,0.130476926265897,1.01129245496937,0.0129179689933463,0.0127854332438694,0.00919145809881505,-0.0158185129376114,-0.0301179463662047,-0.0123997794281052,0.00968557887761257,-0.000833718491132718,0.00137868863689475,0.00175272830541056,-0.00305511972801099,-0.00665887635517245,-0.00415111722380277,0.00225265630877831,0.343517825333209,0.968485332523079,0.26615231861133,13.4419761314265
0.0128817502079822,-0.000493570620065805,0.000186664512706705,1.22102770330909,0.343012587949125,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.45545178048528e-05,0.130476926265897,1.01129245496937,0.0128817502079822,0.0128494820721135,0.00931557298755369,-0.0160223448479613,-0.0305894488751447,-0.0126920432449712,0.00985245715368456,-0.000493570620065805,0.000890189711706703,0.0016871846442006,-0.00274026328713246,-0.00625699629667132,-0.00392401075210024,0.00217944248479582,0.343517825333209,0.968485332523079,0.277472440349341,12.8421081245979
0.0128613141294448,-0.000303662117957981,0.000118145447749668,1.22102770330909,0.342336818688144,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.13776947865614e-05,0.130476926265897,1.01129245496937,0.0128613141294448,0.0129110934369443,0.00944638730272742,-0.0162098132030314,-0.0310218842211795,-0.0129629552890304,0.0100296265033433,-0.000303662117957981,0.000845177077079733,0.00171082383618114,-0.00250600193198589,-0.00583396213437919,-0.00364038730326244,0.00239082212962438,0.343517825333209,0.968485332523079,0.291070413739186,12.5030695039323
0.0128342948517759,-0.000372201481711677,9.84803775086248e-05,1.22102770330909,0.340596253123819,0.000809389165327578,0.00108395077347138,0.000310237474974031,0.000190347240511558,0.130476926265897,1.01129245496937,0.0128342948517759,0.0129812746885657,0.00956983211973241,-0.0163886722238633,-0.0314548159971353,-0.0132202236696851,0.0102250713292204,-0.000372201481711677,0.000951273800215218,0.00167357340326429,-0.00241844551316494,-0.00581264348412146,-0.00347041365882697,0.00256158362704263,0.343517825333209,0.968485332523079,0.307105297541748,12.7873935310932
0.0127981419736245,-0.000480494789730948,0.000115970669384567,1.22102770330909,0.338269958249943,0.000809389165327578,0.00108395077347138,0.000310237474974031,0.000281325600422279,0.130476926265897,1.01129245496937,0.0127981419736245,0.0130508328326068,0.00970063705932656,-0.0165882673308603,-0.0318777768370515,-0.0134936674218432,0.0104398984580501,-0.000480494789730948,0.000879389784920759,0.00171126143173265,-0.00265261543582734,-0.00563256711208942,-0.0036275997052044,0.00287459397479003,0.343517825333209,0.968485332523079,0.327076762040228,13.0891842154238
0.0127485223712557,-0.000714918634854445,0.000119157356512775,1.22102770330909,0.336161231124402,0.000809389165327578,0.00108395077347138,0.000310237474974031,0.00016501866189114,0.130476926265897,1.01129245496937,0.0127485223712557,0.0131025758809747,0.00982516973047741,-0.0168137752217278,-0.0322974300964803,-0.0137754646007523,0.0106732015073895,-0.000714918634854445,0.000701996094630178,0.00164765422789419,-0.00299044915309078,-0.00556051724300433,-0.00374253906075347,0.00303657135353769,0.343517825333209,0.968485332523079,0.349984768186321,13.1340055531524
0.0126715183750191,-0.000944043470716302,0.000109388353202787,1.22102770330909,0.332650763340268,0.000809389165327578,0.00108395077347138,0.000310237474974031,0.000129805125867228,0.130476926265897,1.01129245496937,0.0126715183750191,0.0131540686400805,0.00995715700566031,-0.0170445823107579,-0.0326680383236662,-0.0140734258137539,0.0109113078849772,-0.000944043470716302,0.000716361262835874,0.00181310643958418,-0.00299258677711306,-0.00497355921324895,-0.00402389426379536,0.00319873844836488,0.343517825333209,0.968485332523079,0.374498338375816,13.2351735606418
0.0125939289182502,-0.00103839380090378,0.000116607386788714,1.22102770330909,0.328549645631881,0.000809389165327578,0.00108395077347138,0.000310237474974031,0.000140686579460426,0.130476926265897,1.01129245496937,0.0125939289182502,0.0132241130173825,0.0100922393411074,-0.0172224694816085,-0.0330299337654376,-0.0143983095847424,0.0111741629047365,-0.00103839380090378,0.000922132741000479,0.00171028421096355,-0.00242956646595256,-0.00489871677515414,-0.00426623229813136,0.00346639625720661,0.343517825333209,0.968485332523079,0.398577011502583,13.1620599286735
0.0125226134742398,-0.000942731917338635,0.000124487432469693,1.22102770330909,0.322270741588314,0.000809389165327578,0.00108395077347138,0.000310237474974031,0.00011618276832763,0.130476926265897,1.01129245496937,0.0125226134742398,0.0132958834045028,0.0101995736645275,-0.0173905691748513,-0.0334150779688543,-0.0147106794921551,0.0114281698278487,-0.000942731917338635,0.000920956298810231,0.00149311821637479,-0.00232417025600053,-0.00513787316205164,-0.0041441544024958,0.00333855135093967,0.343517825333209,0.968485332523079,0.419942257526868,12.9300220775436
0.012454454295684,-0.000950933412666381,0.000118086916445467,1.22102770330909,0.315178159157686,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.55066046755593e-05,0.130476926265897,1.01129245496937,0.012454454295684,0.013359457860085,0.0103452500402668,-0.0175887307665185,-0.0338337100847425,-0.0150322793002939,0.0116829949449132,-0.000950933412666381,0.000891367436192714,0.00193846443234708,-0.00257202118473207,-0.0055571518789847,-0.00432823938791877,0.00344174673330843,0.343517825333209,0.968485332523079,0.435476256860176,12.8414775399883
0.0123792739150009,-0.000928520131115933,0.00012390240596037,1.22102770330909,0.306234852350031,0.000809389165327578,0.00108395077347138,0.000310237474974031,5.55587347012601e-05,0.130476926265897,1.01129245496937,0.0123792739150009,0.0134322119752695,0.010512914309745,-0.0177660824485584,-0.0342509268363455,-0.0153509051581414,0.0119757718934301,-0.000928520131115933,0.00097238364470261,0.00216362602383899,-0.00237668089090398,-0.0055411817355299,-0.00418068204379542,0.00390880422878285,0.343517825333209,0.968485332523079,0.436005710628193,12.8578952591735
0.0123567779793862,-0.000328225431421277,0.000117636477062385,1.22102770330909,0.297833667491964,0.000809389165327578,0.00108395077347138,0.000310237474974031,9.17644489440212e-05,0.130476926265897,1.01129245496937,0.0123567779793862,0.0135293086097126,0.0106717479954058,-0.0179123307897236,-0.0346918510769625,-0.0156388540701396,0.0122852989362227,-0.000328225431421277,0.00130556270044476,0.00212186353820157,-0.00197769308088304,-0.00586130235186378,-0.00390556922543054,0.00406389718843063,0.343517825333209,0.968485332523079,0.410614578790673,12.6331112797947
0.0123835709135623,0.000269099295783322,0.000123135248106582,1.22102770330909,0.293591507923066,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.72134871891192e-05,0.130476926265897,1.01129245496937,0.0123835709135623,0.0136323031638079,0.010815938659033,-0.0180449565641882,-0.0351369875138845,-0.0159133194072327,0.0125880933665181,0.000269099295783322,0.00128961564004388,0.00190951074231755,-0.00179904112959239,-0.00593187430053379,-0.00364427997790054,0.00400382926188459,0.343517825333209,0.968485332523079,0.373812063342617,12.6511992156775
0.0124276716846328,0.000581904274109933,0.000121120050557679,1.22102770330909,0.288913823717304,0.000809389165327578,0.00108395077347138,0.000310237474974031,4.4968672594657e-05,0.130476926265897,1.01129245496937,0.0124276716846328,0.0136988120633127,0.0109722772417181,-0.0181507771883299,-0.0356171417425319,-0.0161568495571045,0.0128940216804123,0.000581904274109933,0.000910665193302594,0.00214628866674791,-0.00141719545533221,-0.00639189707671983,-0.00333921430830663,0.00414698702022146,0.343517825333209,0.968485332523079,0.336770336925786,12.2954628439832
0.0125110835795548,0.00106820533988362,0.000118555973550542,1.22102770330909,0.285189286510489,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.34310044004073e-05,0.130476926265897,1.01129245496937,0.0125110835795548,0.0137732780992307,0.0111459462048565,-0.0182547417677096,-0.0361110872163565,-0.0164165820040651,0.0132374521642389,0.00106820533988362,0.00105321873486593,0.00227731307496534,-0.001421038734502,-0.0064745672905417,-0.00343106506446996,0.00456613799215435,0.343517825333209,0.968485332523079,0.303277882799497,11.8228348677339
0.0126002436186291,0.00119902832748398,0.000132357246227553,1.22102770330909,0.281312751388909,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.72855789348652e-05,0.130476926265897,1.01129245496937,0.0126002436186291,0.0138621327586601,0.0113204936434169,-0.0183629886051544,-0.0365625899082539,-0.0166695639946517,0.0135881960230518,0.00119902832748398,0.00113129789103766,0.00230122867769323,-0.00139794075179773,-0.00608186642798756,-0.00336997098251495,0.00460898561919694,0.343517825333209,0.968485332523079,0.273397137046284,11.989940217491
0.0126780565729438,0.000981565844710057,0.000141006996628417,1.22102770330909,0.277760773728722,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.68630104322383e-05,0.130476926265897,1.01129245496937,0.0126780565729438,0.0139688518671196,0.0114918637330913,-0.0184637699430263,-0.0369970337288928,-0.0169176278071821,0.0139224064718663,0.000981565844710057,0.00143772965204819,0.00232289492824971,-0.00136187254918708,-0.00581012335780496,-0.00329216564162566,0.00449158938389517,0.343517825333209,0.968485332523079,0.248307107192068,11.9377913759919
0.0127280079405267,0.000760523979318861,0.000133370065152095,1.22102770330909,0.273051538581516,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.4819365916375e-05,0.130476926265897,1.01129245496937,0.0127280079405267,0.0140840311783324,0.0116646620540609,-0.0185567021041573,-0.0374476991595304,-0.0171504842386665,0.0142597866012086,0.000760523979318861,0.00148000615262579,0.00229310198486483,-0.00126745241157716,-0.00601097999558917,-0.0031083123102765,0.00447550383143967,0.343517825333209,0.968485332523079,0.22683599053933,11.6919230713712
0.0128053247799998,0.00100772017511085,0.000143917282891156,1.22102770330909,0.26900749279771,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.87966454518528e-05,0.130476926265897,1.01129245496937,0.0128053247799998,0.0141861034512281,0.0118215190444352,-0.0186506226408509,-0.037894451394648,-0.01738119410321,0.0145734735955821,0.00100772017511085,0.00139189353552952,0.0020882960672899,-0.00120567264855396,-0.00596290569981734,-0.00310840733258994,0.00418665702636789,0.343517825333209,0.968485332523079,0.209180009883451,11.8945279849703
0.0128939601717798,0.00119104118624554,0.000154195708306397,1.22102770330909,0.263436838375951,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.69840167965703e-05,0.130476926265897,1.01129245496937,0.0128939601717798,0.0142859760456182,0.0119640301885623,-0.018709220376163,-0.0383612606475279,-0.0175995097409701,0.0148775217191154,0.00119104118624554,0.00131369585046642,0.00195780222658588,-0.000817954104435606,-0.00619876704625605,-0.00290938226374776,0.0040598912839386,0.343517825333209,0.968485332523079,0.194250579698525,11.9952199622374
0.0129996995129755,0.00137987795627321,0.000149730836252437,1.22102770330909,0.259054249338597,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.82568041896485e-05,0.130476926265897,1.01129245496937,0.0129996995129755,0.0143664675239858,0.0121267318642165,-0.0187521967844173,-0.0388402801879691,-0.017816509620263,0.0151786183646603,0.00137987795627321,0.00105669387830008,0.00217876649567722,-0.000582076734554232,-0.00636054027125927,-0.00293684895260921,0.00401608671023737,0.343517825333209,0.968485332523079,0.181636302014717,12.0020249823852
0.0131286710222766,0.0017169776624857,0.000134033945588728,1.22102770330909,0.253679646257015,0.000809389165327578,0.00108395077347138,0.000310237474974031,4.42445045862796e-05,0.130476926265897,1.01129245496937,0.0131286710222766,0.0144074935782778,0.0123012753597455,-0.0188032625194486,-0.0392992896988709,-0.0180360755432997,0.0154739099367878,0.0017169776624857,0.00062162442589964,0.00229635139500134,-0.000734322229669956,-0.00614423376685835,-0.00290117555555926,0.00394037692792771,0.343517825333209,0.968485332523079,0.170832363706619,11.8845285467894
0.0132600384765834,0.00169541719520607,0.000124732665047037,1.22102770330909,0.249280801823446,0.000809389165327578,0.00108395077347138,0.000310237474974031,4.60236038169856e-05,0.130476926265897,1.01129245496937,0.0132600384765834,0.0144726640110617,0.0124808819852306,-0.018891207412267,-0.0397744491962003,-0.0182426958799951,0.0157648497214705,0.00169541719520607,0.00088223092612086,0.00242023843164504,-0.00117420450534015,-0.00629617943028306,-0.00274743385482127,0.00388248420734693,0.343517825333209,0.968485332523079,0.161391128675347,12.0963776525533
0.0133769048809222,0.00160136869789786,0.000106335921451999,1.22102770330909,0.2440584211108,0.000809389165327578,0.00108395077347138,0.000310237474974031,5.41809860482104e-05,0.130476926265897,1.01129245496937,0.0133769048809222,0.0145590544988898,0.0126869120287949,-0.0190180411395395,-0.0402384358494134,-0.0184507361602527,0.0160589404558611,0.00160136869789786,0.00113478105283261,0.00273255620987922,-0.00163308659801611,-0.00623201975465626,-0.00283428933177517,0.00395222294408231,0.343517825333209,0.968485332523079,0.152959146622344,11.8555520093604
0.0135014729660229,0.00162017756680934,0.000104565820950378,1.22102770330909,0.240291720469925,0.000809389165327578,0.00108395077347138,0.000310237474974031,5.51311701706873e-05,0.130476926265897,1.01129245496937,0.0135014729660229,0.0146704209504698,0.0129227918538452,-0.0191322143321581,-0.0407209990554469,-0.0186627898156545,0.0163689558468094,0.00162017756680934,0.00143592628158484,0.00309122937167618,-0.00146232507487077,-0.00642024256745484,-0.00276593859218502,0.00409072586189043,0.343517825333209,0.968485332523079,0.145604163377386,11.9657437872065
0.0136223246835545,0.00162348997819435,9.28458365497592e-05,1.22102770330909,0.234490404016372,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.56007630949339e-05,0.130476926265897,1.01129245496937,0.0136223246835545,0.0147815402317541,0.0131636268809478,-0.0192145712376989,-0.0411952460938366,-0.0188410964729691,0.0166899311101266,0.00162348997819435,0.00146877500195096,0.00319903332299971,-0.00119640424892009,-0.00630571257683712,-0.00240643141445099,0.00428615239091416,0.343517825333209,0.968485332523079,0.138620459212239,12.1561284490515
0.0137585846643245,0.00180879156268147,7.34858306118169e-05,1.22102770330909,0.228781165279564,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.47700839642884e-05,0.130476926265897,1.01129245496937,0.0137585846643245,0.0148897172862342,0.0134083564933908,-0.0193116812991068,-0.041634701210652,-0.0190328317203521,0.0170211255927626,0.00180879156268147,0.0014394715146099,0.0032320196303575,-0.00125701047960954,-0.00586664855762124,-0.00260278553837561,0.00438939664583877,0.343517825333209,0.968485332523079,0.13201812320673,12.0058369334629
0.0139216148996494,0.00215722002703035,6.62514452117034e-05,1.22102770330909,0.223558645973494,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.62357839885102e-05,0.130476926265897,1.01129245496937,0.0139216148996494,0.0149916788864863,0.0136636395172402,-0.019405624847274,-0.0420667198455211,-0.019259396718724,0.0173509402669483,0.00215722002703035,0.00136031211293895,0.00338668391045704,-0.00125295887078883,-0.00579103330419097,-0.00300780193535867,0.00441328480235452,0.343517825333209,0.968485332523079,0.125663934408481,12.14933004474
0.0140980828391657,0.00227861581061564,7.05904137564623e-05,1.22102770330909,0.218710293187137,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.89584300738006e-05,0.130476926265897,1.01129245496937,0.0140980828391657,0.0150820014277186,0.013917492515219,-0.0194720029673996,-0.0424866769953121,-0.0194875903417014,0.0177121190847604,0.00227861581061564,0.0012354972455504,0.00341213918070883,-0.000884544270051318,-0.00561104140178617,-0.00303059869663121,0.00479650415876041,0.343517825333209,0.968485332523079,0.1190412040407,12.358743850663
0.0142639693687951,0.00221570588491164,8.00858134262115e-05,1.22102770330909,0.212982677219609,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.64278012119553e-05,0.130476926265897,1.01129245496937,0.0142639693687951,0.0151742298911684,0.0142116725032329,-0.0195284295534865,-0.0428993726366557,-0.0197183428551389,0.0180766581847962,0.00221570588491164,0.00121094588555654,0.00385323883299724,-0.000819962849044339,-0.00550522807230999,-0.00311194686871417,0.00481861101138486,0.343517825333209,0.968485332523079,0.111900310850441,12.594693454238
0.0144003116714067,0.00184330107079879,8.21617194324008e-05,1.22102770330909,0.207134115702029,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.62479276562818e-05,0.130476926265897,1.01129245496937,0.0144003116714067,0.0152619883877481,0.0145157966978755,-0.0196107925831358,-0.0433141542329682,-0.0199961938222372,0.0184146808256451,0.00184330107079879,0.00117403327416419,0.00409749083006105,-0.00109450468227049,-0.00555105145671403,-0.00366254096010894,0.00454595823228256,0.343517825333209,0.968485332523079,0.105259083086138,12.435699309187
0.0145158983597557,0.00157991342336965,7.77678192650633e-05,1.22102770330909,0.201642563646424,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.33440572839559e-05,0.130476926265897,1.01129245496937,0.0145158983597557,0.0153443775422342,0.0148408051515538,-0.0197241119037849,-0.0437366059141053,-0.0203006835631037,0.0187810700617702,0.00157991342336965,0.00112981672997352,0.00429173357994685,-0.00143389879890231,-0.0056546656304237,-0.00401834789110702,0.00486946508002757,0.343517825333209,0.968485332523079,0.098593684567573,12.3049974392074
0.0146119651830975,0.00130205009474516,7.56327504363717e-05,1.22102770330909,0.195960692257103,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.48785959999962e-05,0.130476926265897,1.01129245496937,0.0146119651830975,0.0154603473265852,0.0151601320782234,-0.0198282519196395,-0.0441742085847278,-0.0206402028029368,0.0191680766584352,0.00130205009474516,0.0015190025739,0.0042891631873326,-0.00141042477232833,-0.005813314155531,-0.00447030502260461,0.0051847746483752,0.343517825333209,0.968485332523079,0.0924246386958835,12.2054618923918
0.0147058637740432,0.00128680589165612,7.85117628466005e-05,1.22102770330909,0.191279043031698,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.80672126097348e-05,0.130476926265897,1.01129245496937,0.0147058637740432,0.0155784822730733,0.0154942021629032,-0.01994460067752,-0.044614130674743,-0.0209775023128686,0.0195732968861498,0.00128680589165612,0.00153948919922881,0.00442127176281266,-0.00153511557115796,-0.00586832490671907,-0.00445391700097045,0.00535734943488381,0.343517825333209,0.968485332523079,0.0864940614228167,12.062049021995
0.0148276171128064,0.00161762130543297,7.63128156150137e-05,1.22102770330909,0.185608361841189,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.28086514044617e-05,0.130476926265897,1.01129245496937,0.0148276171128064,0.0157176535313743,0.0158109215467857,-0.0200720550940912,-0.0450421244542444,-0.0212756280943865,0.0199697055921559,0.00161762130543297,0.0018684126886686,0.00419504954291526,-0.0016888964234946,-0.00568447541446284,-0.00398646161740786,0.00529869662313763,0.343517825333209,0.968485332523079,0.080998236482057,11.8823390914248
0.014936794019893,0.0014247289114065,7.32639916713872e-05,1.22102770330909,0.179897990938679,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.37945202753155e-05,0.130476926265897,1.01129245496937,0.014936794019893,0.0158816070162788,0.0160939540202155,-0.0201967591326152,-0.0454593175619593,-0.0215541484546067,0.0203746262210738,0.0014247289114065,0.00216635996251409,0.00378974576974603,-0.00167954344120934,-0.00560797607903107,-0.003757221101126,0.00539586247924015,0.343517825333209,0.968485332523079,0.0757941797815143,11.9680920637336
0.0150527734843705,0.00155947228399361,7.96627141702561e-05,1.22102770330909,0.174301190222841,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.3078979701743e-05,0.130476926265897,1.01129245496937,0.0150527734843705,0.0160567874558993,0.0163702428546916,-0.0203249960220097,-0.0458817030731686,-0.0218416025447962,0.0207876531032279,0.00155947228399361,0.00227681482395998,0.00374660971683409,-0.00168512490207206,-0.0056480390986371,-0.00383021894103997,0.00547310796130101,0.343517825333209,0.968485332523079,0.0709883220576463,12.0922135840465
0.0151529876663148,0.00133074910147801,8.35554224424933e-05,1.22102770330909,0.168489603262175,0.000809389165327578,0.00108395077347138,0.000310237474974031,9.21573353687452e-06,0.130476926265897,1.01129245496937,0.0151529876663148,0.0162243314829981,0.016637727364112,-0.0204348865782743,-0.0462992594915866,-0.0221363247334868,0.021183372400441,0.00133074910147801,0.00225833916795403,0.0035420802075245,-0.00148551242154564,-0.00552972721609842,-0.00392309991966419,0.00529433962589571,0.343517825333209,0.968485332523079,0.0666940582265987,11.9384062245445
0.0152626911192088,0.00147305716068821,8.2680613943171e-05,1.22102770330909,0.162692255759719,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.27115653817579e-06,0.130476926265897,1.01129245496937,0.0152626911192088,0.0164154546528337,0.0169025906248725,-0.0205530766168677,-0.0466843949302212,-0.0224396025036418,0.0215823243629526,0.00147305716068821,0.00248707730832711,0.0035599283328258,-0.00157576780490122,-0.00519426945382945,-0.00404190494622455,0.00530809053478606,0.343517825333209,0.968485332523079,0.0625202137315114,11.9433739681838
0.015357364522182,0.00126038625070994,7.88936904155688e-05,1.22102770330909,0.157463946385594,0.000809389165327578,0.00108395077347138,0.000310237474974031,4.61221645977164e-06,0.130476926265897,1.01129245496937,0.015357364522182,0.0165767646671435,0.0171753361940633,-0.0206462809446092,-0.0470700995273946,-0.0227483391301911,0.0219450553020255,0.00126038625070994,0.00217008720982251,0.00363062098505355,-0.00126235011168182,-0.00512463348209133,-0.00411511896590063,0.00486750775229965,0.343517825333209,0.968485332523079,0.0587090616482895,11.8996889022975
0.0154302213115767,0.000979880749779664,7.00813687792318e-05,1.22102770330909,0.151936705296845,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.36666912227282e-06,0.130476926265897,1.01129245496937,0.0154302213115767,0.0167061772043488,0.0174400319662567,-0.0207449402947981,-0.0474464506634112,-0.0230357462583899,0.0222957061766546,0.000979880749779664,0.00174996750097943,0.00351361873563517,-0.00130889503285779,-0.00508035106663826,-0.00377542379609317,0.00468889809302613,0.343517825333209,0.968485332523079,0.0551872969756202,11.7343964480773
0.0154957342119631,0.000880396377117683,7.03955408962033e-05,1.22102770330909,0.145990387600946,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.00088148687076e-06,0.130476926265897,1.01129245496937,0.0154957342119631,0.0168436729382292,0.0177169440225734,-0.0208663488575503,-0.047838674044858,-0.0232897997892932,0.0226586334418268,0.000880396377117683,0.00185337079755295,0.00370969750807954,-0.00163775943650943,-0.00519412946242147,-0.00344653049649942,0.00487332840885737,0.343517825333209,0.968485332523079,0.051729415683022,11.8592638070939
0.0155799205967545,0.00113035463098187,9.14676081457826e-05,1.22102770330909,0.140246824016611,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.45135340515188e-06,0.130476926265897,1.01129245496937,0.0155799205967545,0.0169877712553675,0.0180129595994931,-0.0210147363574355,-0.0482231064672291,-0.0235242324202857,0.023046945741262,0.00113035463098187,0.00186924841179312,0.00389914222189814,-0.00193330659417414,-0.0051122732816338,-0.0031738182351142,0.00515400740740315,0.343517825333209,0.968485332523079,0.0485551111598163,12.1790822011366
0.0156712060280114,0.0011646569178326,0.000119670414086677,1.22102770330909,0.134776870112605,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.8239434314028e-06,0.130476926265897,1.01129245496937,0.0156712060280114,0.0170937124683304,0.0182982320376481,-0.0211485641836471,-0.0486009855160456,-0.0237533749125285,0.0234294258864078,0.0011646569178326,0.00146104527788021,0.00382361016498709,-0.00176483211696124,-0.00505496472290805,-0.00307088195635841,0.00507873638709202,0.343517825333209,0.968485332523079,0.0456061303525342,12.4793659012201
0.0157564646434237,0.00114657933569721,0.000149613601537878,1.22102770330909,0.128869691372843,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.72389613608107e-06,0.130476926265897,1.01129245496937,0.0157564646434237,0.017217214564967,0.0185768556154232,-0.0212693847207853,-0.0489826472594051,-0.0239854505600233,0.0237938630441698,0.00114657933569721,0.00165926832654616,0.0037125276478608,-0.00163210784864685,-0.00513542766590526,-0.00308570072319861,0.00491273961120743,0.343517825333209,0.968485332523079,0.0427282312013725,12.7625100256998
0.0158528765608675,0.00128067702767258,0.000149824108441516,1.22102770330909,0.12325154992703,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.50095386420489e-06,0.130476926265897,1.01129245496937,0.0158528765608675,0.0173602109235971,0.0188465303824046,-0.0213740266900055,-0.0494025602182291,-0.0242235681389101,0.02414858386473,0.00128067702767258,0.00186870828916269,0.00361751605399672,-0.00139478015368967,-0.00557141458369264,-0.00318752709564512,0.00472533931604623,0.343517825333209,0.968485332523079,0.0400916971554973,12.5458644180028
0.0159573335929395,0.00132812028777107,0.00012481349575717,1.22102770330909,0.117673312639121,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.48244851361702e-06,0.130476926265897,1.01129245496937,0.0159573335929395,0.017502054165952,0.019109999903077,-0.0214540661008102,-0.0498386488733671,-0.024459140787488,0.0245048624809149,0.00132812028777107,0.00191164135412352,0.0035588119495759,-0.00111769999839786,-0.00575467650129042,-0.00314855884773815,0.00477399442678343,0.343517825333209,0.968485332523079,0.0375970768804157,12.3815102022216
0.0160619620953973,0.00143589716218022,0.000134740662913374,1.22102770330909,0.112042659292835,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.9901419205979e-06,0.130476926265897,1.01129245496937,0.0160619620953973,0.0176452471282755,0.0194025463621128,-0.0215395154235478,-0.0502729848049326,-0.0247046795559977,0.0248455301773239,0.00143589716218022,0.00184252237815756,0.00386134743461909,-0.00116111558218785,-0.00578804147215473,-0.0032819984304275,0.00452173682745293,0.343517825333209,0.968485332523079,0.0351681352411156,12.4263148109156
0.0161782679372821,0.00151954894032925,0.000152842929763324,1.22102770330909,0.10699229768961,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.81344792200555e-06,0.130476926265897,1.01129245496937,0.0161782679372821,0.0177758892215033,0.0197056531197248,-0.0216374470364014,-0.0507210027140298,-0.0249432393235714,0.0251846094730124,0.00151954894032925,0.00176942813553044,0.00405427223116882,-0.00127601892619891,-0.00599710026180718,-0.0031709274398244,0.00454945654692659,0.343517825333209,0.968485332523079,0.0328342579987193,12.660420884337
0.0162923215666431,0.00153050218348045,0.000185302219941218,1.22102770330909,0.101533288093212,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.94885776257172e-06,0.130476926265897,1.01129245496937,0.0162923215666431,0.0179123585270991,0.0200369714998308,-0.0217457325837048,-0.0511787355353385,-0.0251548808105083,0.0255097302248895,0.00153050218348045,0.00178913080991862,0.0043584074150763,-0.0014392827970632,-0.00607860644370868,-0.00287077518108983,0.00435119581294127,0.343517825333209,0.968485332523079,0.0306853804848795,12.8317965162149
0.0164074833822645,0.00154437432955653,0.000206943783192373,1.22102770330909,0.0957756012630821,0.000809389165327578,0.00108395077347138,0.000310237474974031,4.06301366079359e-06,0.130476926265897,1.01129245496937,0.0164074833822645,0.0180302431295316,0.0203619754033633,-0.0218595619328187,-0.0516530262517832,-0.0253999906340977,0.0258240999560228,0.00154437432955653,0.00159101312899391,0.00433661449196205,-0.0015088336878287,-0.00632422384927157,-0.003255114866357,0.0041848777267941,0.343517825333209,0.968485332523079,0.0286744837046841,12.9387443502329
0.0165400253532818,0.00173799425038836,0.000216492436202236,1.22102770330909,0.0910219698300821,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.48222069239144e-06,0.130476926265897,1.01129245496937,0.0165400253532818,0.0181494783458554,0.0206859367149474,-0.0219724477039563,-0.0521295224336508,-0.0256338799371826,0.02614562717744,0.00173799425038836,0.00155815426349094,0.00429485290880741,-0.0015104902711271,-0.00632651845778928,-0.00306256216048789,0.00429624249220832,0.343517825333209,0.968485332523079,0.026756983840432,12.943112616218
0.0166718161132437,0.00173344362655453,0.000198399766586983,1.22102770330909,0.0863223643734237,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.27045501710845e-06,0.130476926265897,1.01129245496937,0.0166718161132437,0.0182475215833248,0.0209746680647128,-0.0220968645313045,-0.0526046872396048,-0.0258101804894148,0.0264688611226514,0.00173344362655453,0.0013472276375793,0.00386518512721915,-0.00168936818060208,-0.00637912994957515,-0.00236004014143184,0.00428977918648258,0.343517825333209,0.968485332523079,0.0250110783106339,12.9255531444593
0.0167941337908254,0.00165275784232436,0.000174304806736642,1.22102770330909,0.0808636834838707,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.01271687260947e-06,0.130476926265897,1.01129245496937,0.0167941337908254,0.018326149189373,0.0212615445493504,-0.0222405828037361,-0.0531220947775508,-0.0259523137436252,0.0267608906238559,0.00165275784232436,0.00103712930613775,0.00386694813006382,-0.00187969477389792,-0.00689846718049482,-0.00199409392335794,0.00391612777496436,0.343517825333209,0.968485332523079,0.023396276955485,13.1340304535351
0.0169191423721383,0.00165773031696691,0.000165351108865767,1.22102770330909,0.0758606900600508,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.85016495124624e-06,0.130476926265897,1.01129245496937,0.0169191423721383,0.0183770660119334,0.0215588630033667,-0.022404111489218,-0.05365055501995,-0.0260892331323999,0.0270315043040826,0.00165773031696691,0.000741479656459252,0.00397769347620584,-0.00213192797869163,-0.00695865915297335,-0.00184232143900703,0.00363909875871897,0.343517825333209,0.968485332523079,0.0219254589181937,13.1323265951887
0.0170554903855241,0.00180571348925186,0.00017175847220248,1.22102770330909,0.0709531707800918,0.000809389165327578,0.00108395077347138,0.000310237474974031,2.09369248265154e-06,0.130476926265897,1.01129245496937,0.0170554903855241,0.0184134072459267,0.0218650528905175,-0.0225463095701088,-0.0541272047544164,-0.0262477124114779,0.0273096011236065,0.00180571348925186,0.000516886254274956,0.00403980351359086,-0.00189922607298104,-0.00642632252549741,-0.00211622154778371,0.00373605759024936,0.343517825333209,0.968485332523079,0.0204979618213771,13.3156483034756
0.0171935555737947,0.0018566700291318,0.000169364566731203,1.22102770330909,0.066315052766423,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.73944542307904e-06,0.130476926265897,1.01129245496937,0.0171935555737947,0.0184484519067698,0.0221738592927305,-0.0226874629979882,-0.054586712935392,-0.0263973191682805,0.0275996918833496,0.0018566700291318,0.000496847699539819,0.00415540239403567,-0.00189731998426806,-0.00614865321214273,-0.00198431708079254,0.00381537609310888,0.343517825333209,0.968485332523079,0.0191966912729732,13.040717677893
0.0173396312243171,0.00195387461412155,0.000155888523764651,1.22102770330909,0.0613104851277231,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.87349266395178e-06,0.130476926265897,1.01129245496937,0.0173396312243171,0.0184787323115718,0.0225138876625106,-0.0228283869968805,-0.0550366154759623,-0.0265456056750581,0.0278717207464126,0.00195387461412155,0.000382419591508735,0.00448339646309622,-0.00188961013429517,-0.00607739469941138,-0.00200382739460287,0.0036358995839896,0.343517825333209,0.968485332523079,0.0179530424320728,13.1067349543457
0.0174856579025425,0.00195705392674714,0.000150903589229115,1.22102770330909,0.0569250346982299,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.62913770620033e-06,0.130476926265897,1.01129245496937,0.0174856579025425,0.0185033860033768,0.0228639771033116,-0.0229748940789876,-0.0554863601481237,-0.0267065730444031,0.0281280439582192,0.00195705392674714,0.000367656439251234,0.00467572834809038,-0.0019456099249015,-0.00595505446422064,-0.00217619511100121,0.00346167595659156,0.343517825333209,0.968485332523079,0.0169145018312689,13.0250134246876
0.0176077308275596,0.00160708392463566,0.000150185145838196,1.22102770330909,0.0529821007373668,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.6092902588705e-06,0.130476926265897,1.01129245496937,0.0176077308275596,0.0185434194864282,0.0232371780703571,-0.0231116187783471,-0.0559267186820133,-0.0268778853206055,0.0284112927553022,0.00160708392463566,0.00051630883250198,0.00493502462685837,-0.00183193746298291,-0.00591194214011122,-0.00221910534762637,0.00376558345475978,0.343517825333209,0.968485332523079,0.0159151859186498,12.9539040022299
0.0177171778196757,0.0014872661533384,0.000162659461223757,1.22102770330909,0.048017099979225,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.54308703211932e-06,0.130476926265897,1.01129245496937,0.0177171778196757,0.0185895147073785,0.0236046280821095,-0.0232658840478266,-0.0563920397646053,-0.027022530519017,0.0286879209901585,0.0014872661533384,0.000582890922141951,0.00488599367503481,-0.00205559092698186,-0.00622902327851739,-0.00199457752439876,0.00361554533656306,0.343517825333209,0.968485332523079,0.0149750828721616,13.1329755501473
0.0178264495895238,0.00148617546070321,0.000184973064738874,1.22102770330909,0.0436172005855082,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.31262053481367e-06,0.130476926265897,1.01129245496937,0.0178264495895238,0.0186257453706218,0.0239506806513508,-0.0234228276759485,-0.056880348316142,-0.0271851144849354,0.0289082716608835,0.00148617546070321,0.000482399009360427,0.00462092595220183,-0.00205749258831168,-0.00648251877548396,-0.00212381345138855,0.00298037012364254,0.343517825333209,0.968485332523079,0.0142406195949166,13.0743225783073
0.0179546952909733,0.00167209361738308,0.000187968078534234,1.22102770330909,0.0396984103316569,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.52865852619244e-06,0.130476926265897,1.01129245496937,0.0179546952909733,0.0186470172588438,0.0242824330273483,-0.0235742958416223,-0.0573885163050101,-0.0273400321138039,0.0290995514819787,0.00167209361738308,0.000289082882815972,0.00445578132978481,-0.0020372311613461,-0.00674394692668356,-0.0020660061451223,0.00260278277579328,0.343517825333209,0.968485332523079,0.0135282861806385,13.1904403702834
0.0180829403146711,0.00171505290280842,0.000213626902429897,1.22102770330909,0.035953665374966,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.81994360499052e-06,0.130476926265897,1.01129245496937,0.0180829403146711,0.0186674718338939,0.0246181667061327,-0.0237507583071287,-0.0578966241647424,-0.0274859615724509,0.0293026460981581,0.00171505290280842,0.00030486172700424,0.00446704664069011,-0.00236676720173739,-0.00674533081629813,-0.00198911527245459,0.00273463173940287,0.343517825333209,0.968485332523079,0.0128921664331219,13.4069423362182
0.0182164455229579,0.00179645219184571,0.000220051534645683,1.22102770330909,0.0320176277270155,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.36696037158138e-06,0.130476926265897,1.01129245496937,0.0182164455229579,0.0186825884884373,0.0249479690363666,-0.0239433081383964,-0.0583818892739993,-0.0276600383406971,0.0295194987363074,0.00179645219184571,0.000185789539647713,0.00439033401881113,-0.00252314880059875,-0.00652416152664124,-0.00232180662489195,0.00285638925533621,0.343517825333209,0.968485332523079,0.0124535370337284,13.1157834589562
0.0183481169087413,0.0017200804617998,0.000199480029711883,1.22102770330909,0.0291002759604891,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.20972924232402e-06,0.130476926265897,1.01129245496937,0.0183481169087413,0.0186778319181337,0.0252671626338868,-0.024130040196582,-0.0588532958121876,-0.0278513216565613,0.029734456631503,0.0017200804617998,-9.75779631692313e-05,0.00429068309343815,-0.0024783548378811,-0.00627695375778567,-0.00250101264746819,0.00288009785152889,0.343517825333209,0.968485332523079,0.0120374527647669,13.0094267919042
0.0184489506065728,0.0013493223916114,0.00019921796719515,1.22102770330909,0.025916766601471,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.37152059147461e-06,0.130476926265897,1.01129245496937,0.0184489506065728,0.0186182860574895,0.0256021839880113,-0.0243164977031169,-0.0593352708546987,-0.0280042995074653,0.0299487407591814,0.0013493223916114,-0.000790748741028099,0.00444739199873732,-0.00250626229307585,-0.00643327830314825,-0.00203870382204963,0.00282635428505972,0.343517825333209,0.968485332523079,0.0116557192509392,13.1980531014703
0.0185247253334333,0.00108736103245814,0.00021269156349436,1.22102770330909,0.0215930063092648,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.41036943008244e-06,0.130476926265897,1.01129245496937,0.0185247253334333,0.0185078844165003,0.0259128972496665,-0.0245185419499491,-0.059825369668432,-0.0281359575963652,0.0301289770070404,0.00108736103245814,-0.00135250634315466,0.00418049415591774,-0.00271230343348649,-0.00653213900206652,-0.0018260054241682,0.00243127214397878,0.343517825333209,0.968485332523079,0.0112872522803903,13.4267992216148
0.0186316218316879,0.00136336506281496,0.000213027783274808,1.22102770330909,0.0186028539617439,0.000809389165327578,0.00108395077347138,0.000310237474974031,1.10467081554613e-06,0.130476926265897,1.01129245496937,0.0186316218316879,0.0184357313014239,0.0262249355759197,-0.0247260070074298,-0.0603012246692451,-0.0282789036479334,0.0303186988698074,0.00136336506281496,-0.000961394463288885,0.0041670932264706,-0.00274747408316847,-0.00634115475931835,-0.00192493258534487,0.00256856520785996,0.343517825333209,0.968485332523079,0.0108917682585695,13.3521298957115
0.0187216905589151,0.0011806903562055,0.000208250283599076,1.22102770330909,0.0160265921051701,0.000809389165327578,0.00108395077347138,0.000310237474974031,9.19985348500684e-07,0.130476926265897,1.01129245496937,0.0187216905589151,0.0183861810115888,0.0265418248821313,-0.0249548052370438,-0.0607735510814668,-0.0284557043647273,0.0305206006698447,0.0011806903562055,-0.000750241172370938,0.00424622577869529,-0.00300737172548897,-0.00632455046025081,-0.00233322961373381,0.00265147164258302,0.343517825333209,0.968485332523079,0.0105494233234313,13.1997831791755
0.0187900162651529,0.000951741382458508,0.000175631902256688,1.22102770330909,0.013349678544237,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.91595293447142e-07,0.130476926265897,1.01129245496937,0.0187900162651529,0.0183343240740671,0.0268588985435216,-0.0251990696224564,-0.0612352848080463,-0.0286605966705485,0.0307125650609517,0.000951741382458508,-0.000615086718387265,0.00420615745944619,-0.00323429440243637,-0.00610090019103072,-0.00270230454257891,0.00255308767266066,0.343517825333209,0.968485332523079,0.0102722954856619,12.8654605082758
0.0188456811975698,0.000786146632470005,0.000164828022347271,1.22102770330909,0.0112659473270716,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.55014795029013e-07,0.130476926265897,1.01129245496937,0.0188456811975698,0.0183008463193337,0.0271725469647381,-0.0254120818849145,-0.061652055603078,-0.028872222780132,0.0309078127608598,0.000786146632470005,-0.000486624024963794,0.00420271273270521,-0.0027954689798387,-0.00561335961736884,-0.00279202196592875,0.00265195363474718,0.343517825333209,0.968485332523079,0.0100187613175884,13.0728331377081
0.0189033664176324,0.000758524728385318,0.000197310474864296,1.22102770330909,0.00905019553402486,0.000809389165327578,0.00108395077347138,0.000310237474974031,8.66059353572642e-07,0.130476926265897,1.01129245496937,0.0189033664176324,0.018254326638962,0.0275223485295596,-0.0255655664086814,-0.062051352118652,-0.0290710400306614,0.0311380575462909,0.000758524728385318,-0.000613744582065466,0.00462404938191291,-0.00213481693342394,-0.00536367769366622,-0.00265564462386044,0.00303336105903986,0.343517825333209,0.968485332523079,0.0097481594556578,13.2884270361927
0.0189575447890057,0.00071963604681003,0.000232541526403124,1.22102770330909,0.00716645120973363,0.000809389165327578,0.00108395077347138,0.000310237474974031,7.70550597343098e-07,0.130476926265897,1.01129245496937,0.0189575447890057,0.0182082899842267,0.0278796468105813,-0.0257289254982693,-0.0624696964584426,-0.0292623801631189,0.0313678697688341,0.00071963604681003,-0.000584872970448168,0.00476144806251612,-0.00217028638222519,-0.00558030338316976,-0.00256442677565095,0.00308787484758495,0.343517825333209,0.968485332523079,0.00946302678329176,13.4231670003784
0.0190291772409403,0.000985286929501816,0.000257597557527901,1.22102770330909,0.00456277195451313,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.21719488086631e-07,0.130476926265897,1.01129245496937,0.0190291772409403,0.0181830906439786,0.0282524087634626,-0.0258815202869284,-0.0628958065425738,-0.0294698100890697,0.0316044916268394,0.000985286929501816,-0.00033931384969886,0.00491629917152258,-0.00202810233927599,-0.00563968702543638,-0.00280124787259701,0.00313513411532728,0.343517825333209,0.968485332523079,0.00931517498789973,13.3332605195888
0.019133620465756,0.00135634068964689,0.000250207810729961,1.22102770330909,0.0028854624130395,0.000809389165327578,0.00108395077347138,0.000310237474974031,5.79268274987901e-07,0.130476926265897,1.01129245496937,0.019133620465756,0.0181472512660829,0.0285992200788419,-0.02603614405081,-0.0633330482259468,-0.0296964092739326,0.0318376685698609,0.00135634068964689,-0.000535001505081512,0.00465930474081825,-0.00207298788479353,-0.00583995827881491,-0.003012766235773,0.00313062367486248,0.343517825333209,0.968485332523079,0.00911809522155378,13.2560003052218
0.019239581618645,0.00136437787974631,0.000261813942916032,1.22102770330909,0.00281430051495844,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.01436774663909e-07,0.130476926265897,1.01129245496937,0.019239581618645,0.0180903945348938,0.0289567747687766,-0.0262236988656515,-0.063795624077666,-0.0299589333105928,0.032074928754372,0.00136437787974631,-0.000725497277516611,0.0047892423619115,-0.00249455917676788,-0.00614974421264687,-0.00342939733710004,0.00312832285618626,0.343517825333209,0.968485332523079,0.00889801604725336,13.4239498581016
0.0193223519002352,0.00114668496904288,0.000266777357951571,1.22102770330909,0.00242797256254971,0.000809389165327578,0.00108395077347138,0.000310237474974031,6.26525403600429e-07,0.130476926265897,1.01129245496937,0.0193223519002352,0.0180268387144163,0.0293477037929517,-0.0264257628148981,-0.0642580524358577,-0.0302198354579644,0.0323090369080042,0.00114668496904288,-0.000792646383830448,0.00519598934042286,-0.00259936203203684,-0.00613109990178969,-0.00350411469506042,0.0031076888913659,0.343517825333209,0.968485332523079,0.00866035369937394,13.4025243285622
0.0194012328836828,0.0010464889920733,0.000224270547835351,1.22102770330909,0.00204791509716836,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.64537061672993e-07,0.130476926265897,1.01129245496937,0.0194012328836828,0.0179879154324745,0.0297517744925549,-0.0265971004270721,-0.0647062456602806,-0.030498251857892,0.032538347211358,0.0010464889920733,-0.000525822132576963,0.00538323183564387,-0.00233201251335016,-0.00599901138800584,-0.00367917438425257,0.00305566933247475,0.343517825333209,0.968485332523079,0.00849810411704455,13.0711159431362
0.0194532230582079,0.000704367115109428,0.000181540242514662,1.22102770330909,0.00243192272466474,0.000809389165327578,0.00108395077347138,0.000310237474974031,3.66280756117202e-07,0.130476926265897,1.01129245496937,0.0194532230582079,0.0179663196747571,0.0301723568685879,-0.0267859520750285,-0.0651580127099902,-0.0307708530352216,0.0327536038906638,0.000704367115109428,-0.000335987045025314,0.00555722383798649,-0.0025542329989193,-0.00598670038116647,-0.00367523134348089,0.0028671334948093,0.343517825333209,0.968485332523079,0.00828107916706345,13.012805723056


==> imgs/A3_averagedNumericConstants.csv <==
Ts,Nsteps,brakeExcessHours,brakeExcessSamples
0.003,5000,8.33333333333333e-05,99.9999999999999


==> imgs/A3_averagedNumericResults.csv <==
Ts,handPathLength,hand_frechetDist,hand_maxError,hand_rmsError,power_final_l1_avg,power_final_l1_max,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,1.22102770330909,0.000809389165327578,0.00108395077347138,0.000310237474974031,0.130476926265897,1.01129245496937,0.343517825333209,0.968485332523079


==> imgs/A3_averagedStringResults.csv <==
Ts,handPathLength,hand_frechetDist,hand_maxError,hand_rmsError,power_final_l1_avg,power_final_l1_max,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},1.22,8.09 \cdot 10^{-4},1.08 \cdot 10^{-3},3.1 \cdot 10^{-4},0.13,1.01,0.34,0.97


==> imgs/A3_dampingAndManipulab_circleConstants.csv <==
Nsteps,Ts,brakeExcessHours,brakeExcessPerc,brakeExcessSamples,brakeExpSteepness,brakeF,brakeOneMinusP,brakeZx,brakeZy,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
5000,3 \cdot 10^{-3},8.33 \cdot 10^{-5},1,100,6,3,0.01,29.14,0.01,15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,-0.23,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-0.68,0.26,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.26,0.45,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/A3_dampingAndManipulab_circleNumericConstants.csv <==
Ts,Nsteps,brakeExcessHours,brakeExcessSamples
0.003,5000,8.33333333333333e-05,99.9999999999999


==> imgs/A3_dampingAndManipulab_circleNumericResults.csv <==
Ts,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_damp_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,power_manipShape_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,0.000189889091027698,9.24248159981049e-08,0.0014326318058062,0.111684386466443,0.247332795364762,0.000189889091027698,9.24248159981049e-08,1.22097499919714,0.000217442396863522,0.000243573903617355,0.000306131570744176,0.000135554842131485,303.125118533104,0.0633271719478985,0.104108486729359,0.618066293361089,520.542433646797,217.428990770452,0.381187867147114,0.908805485373618


==> imgs/A3_dampingAndManipulab_circleStringResults.csv <==
Ts,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_damp_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,power_manipShape_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},1.9 \cdot 10^{-4},9.24 \cdot 10^{-8},1.43 \cdot 10^{-3},0.11,0.25,1.9 \cdot 10^{-4},9.24 \cdot 10^{-8},1.22,2.17 \cdot 10^{-4},2.44 \cdot 10^{-4},3.06 \cdot 10^{-4},1.36 \cdot 10^{-4},303.13,0.06,0.1,0.62,520.54,217.43,0.38,0.91


==> imgs/A3_dampingAndManipulab_circle_avgConstants.csv <==
Nsteps,Ts,brakeExcessHours,brakeExcessPerc,brakeExcessSamples,brakeExpSteepness,brakeF,brakeOneMinusP,brakeZx,brakeZy,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
5000,3 \cdot 10^{-3},8.33 \cdot 10^{-5},1,100,6,3,0.01,29.14,0.01,15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,-0.23,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-0.68,0.26,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.26,0.45,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/A3_dampingAndManipulab_circle_avgDecim.csv <==
cumulative_energy_dissipated,cumulative_energy_dissipated_last,cumulative_energy_injected,cumulative_energy_injected_last,dev_pos,dev_vel,deviation_xSFPxReal_l2,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,gainActiveDissipation_q,handPathLength,handVelocity_l2,hand_frechetDist,hand_maxError,hand_rmsError,power_damp_l1,power_final_l1_avg,power_final_l1_max,r_tilde_1,r_tilde_2,r_tilde_3,r_tilde_4,r_tilde_5,r_tilde_6,r_tilde_7,r_tilde_8,r_tilde_9,r_tilde_10,r_tilde_11,r_tilde_12,r_tilde_13,r_tilde_14,samples,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,time,virtual_kinetic_energy,zProj
0,0.000576803592220549,-0,4.83799930325194e-07,0,0,0,0.113205576119585,0.281130427835085,0,1.2210325964498,0,0.000475228403315877,0.000606071886332551,0.000189909976892102,0,0.0844744627957439,0.583301607946873,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.322207231839541,0.821132976904813,0,0,0
8.7728058395101e-13,0.000576803592220549,4.08583084114545e-15,4.83799930325194e-07,2.39371396953458e-06,3.91361385893295e-05,0.00222793923979312,0.113205576119585,0.281130427835085,3.14372602984382e-10,1.2210325964498,0.00197647376210609,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.42104485203094e-10,0.0844744627957439,0.583301607946873,2.39371396953458e-06,-1.30833552428489e-06,1.9473146386606e-06,2.92466256696988e-06,-4.19597215366441e-07,1.55906122946137e-06,-4.6029981034013e-06,3.91361385893295e-05,-2.32466371548972e-05,2.48060742560394e-05,4.76999199774382e-05,-5.65176365777064e-06,2.25268310419257e-05,-6.54900946348628e-05,25,0.322207231839541,0.821132976904813,0.075,0.000103920336710682,2.11943302128938
9.44458931052382e-09,0.000576803592220549,2.16987931496676e-12,4.83799930325194e-07,5.3495145057314e-07,-4.26411262811238e-05,0.0032548408880995,0.113205576119585,0.281130427835085,1.09065564992272e-06,1.2210325964498,0.00227568820268362,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.86790999283713e-07,0.0844744627957439,0.583301607946873,5.3495145057314e-07,-8.3356291151937e-06,-1.09687634102906e-06,1.69767981925517e-05,8.54734242192734e-07,2.92090030620251e-06,-8.69461275306869e-06,-4.26411262811238e-05,-9.24661964548096e-05,-4.05335788489782e-05,0.00017814849491722,8.83738896412572e-06,1.26509736005878e-05,-3.91197084394013e-05,50,0.322207231839541,0.821132976904813,0.15,0.00216273053068547,5.97641043992033
1.39069114284083e-07,0.000576803592220549,2.01989383257093e-11,4.83799930325194e-07,-9.79480512684233e-06,-0.000123785400964206,0.00384387056456026,0.113205576119585,0.281130427835085,1.27229881629958e-05,1.2210325964498,0.00240864003645559,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.56156898073522e-06,0.0844744627957439,0.583301607946873,-9.79480512684233e-06,-2.17261332748386e-05,-9.56691896637496e-07,3.28556526879242e-05,-6.47781059216479e-06,4.11585538115489e-06,-7.25103579666266e-06,-0.000123785400964206,-0.000170378963242902,7.15378729260982e-06,0.000190626184355163,-9.09507352951858e-05,3.06012963916562e-05,5.75223878640413e-06,75,0.322207231839541,0.821132976904813,0.225,0.00645577062859135,8.41463830126554
8.18826545477352e-07,0.000576803592220549,6.70328075083925e-11,4.83799930325194e-07,-1.41063368089117e-05,-6.12294053365937e-05,0.00462269799941326,0.113205576119585,0.281130427835085,4.97377370273052e-05,1.2210325964498,0.00300924483980183,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.3716426385576e-05,0.0844744627957439,0.583301607946873,-1.41063368089117e-05,-3.7535902519803e-05,4.93667872809023e-06,4.22037993175994e-05,-1.92589591131509e-05,1.26198991643278e-05,-6.31852851713196e-06,-6.12294053365937e-05,-0.000201520452594181,7.43627548804323e-05,0.000143527556657598,-0.000152554508730063,0.000105837400389705,1.45120887429336e-05,100,0.322207231839541,0.821132976904813,0.3,0.0124173310538591,10.0000599619058
1.8200922181264e-06,0.000576803592220549,1.43996867978389e-10,4.83799930325194e-07,-1.72306021976693e-05,-4.54622320355772e-05,0.00514591199776151,0.113205576119585,0.281130427835085,9.92775065109552e-05,1.2210325964498,0.00395200872785996,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.05642567310493e-05,0.0844744627957439,0.583301607946873,-1.72306021976693e-05,-5.06203203148581e-05,1.11903185606377e-05,6.00373379297969e-05,-2.90136040764599e-05,1.53801797007214e-05,-6.30494038602292e-06,-4.54622320355773e-05,-0.000162804009290972,6.65957459396704e-05,0.000235579056729218,-0.000133886727776165,3.19522339913714e-05,-8.1688293120178e-06,125,0.322207231839541,0.821132976904813,0.375,0.0191991364681157,11.0728790800894
2.62204552948888e-06,0.000576803592220549,1.93962673655268e-10,4.83799930325194e-07,-2.15914583726781e-05,-7.32344223252887e-05,0.00571561285823636,0.113205576119585,0.281130427835085,0.000183192529957923,1.2210325964498,0.00526273001497787,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.22599203841197e-05,0.0844744627957439,0.583301607946873,-2.15914583726781e-05,-5.61129746513533e-05,1.67060920642215e-05,8.1464351959335e-05,-4.8022443528617e-05,9.71950807268751e-06,-4.80802455782881e-06,-7.32344223252887e-05,-7.83265885738585e-05,8.90421256134543e-05,0.000286088149994026,-0.000240597367812401,-7.31099099690714e-05,1.48742112879451e-05,150,0.322207231839541,0.821132976904813,0.45,0.0257834803681998,11.5839176429209
3.64937825221481e-06,0.000576803592220549,2.25382019349304e-10,4.83799930325194e-07,-3.00811643353527e-05,-0.000103742434582597,0.00626119533562834,0.113205576119585,0.281130427835085,0.000223293860824939,1.2210325964498,0.00680885225172239,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.38167178581477e-05,0.0844744627957439,0.583301607946873,-3.00811643353527e-05,-5.12798949351656e-05,2.45527562859704e-05,0.000100803628053323,-6.88253880058731e-05,-2.48073111747127e-06,-6.33589552599327e-06,-0.000103742434582597,4.3931327641133e-05,9.27587429285109e-05,0.000254093767625112,-0.000283550560966089,-0.000147281698043023,-2.11376776440332e-05,175,0.322207231839541,0.821132976904813,0.525,0.0322814118349318,11.880427315585
4.82133662622924e-06,0.000576803592220549,2.47581991018846e-10,4.83799930325194e-07,-3.85902227799725e-05,-0.000120764575437738,0.0068585454368921,0.113205576119585,0.281130427835085,0.000191768238673903,1.2210325964498,0.00881931656680864,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.80523257343008e-05,0.0844744627957439,0.583301607946873,-3.85902227799725e-05,-4.61897667074895e-05,3.60515062226679e-05,0.000120468300878376,-9.83993373541137e-05,-1.22498333419485e-05,-1.31929756882828e-05,-0.000120764575437738,5.89976612217544e-05,0.000158846074914056,0.000263496909016283,-0.000380211044530317,-0.000136476414242584,-8.65808298132989e-05,200,0.322207231839541,0.821132976904813,0.6,0.038783792329449,11.8608699969618
5.9141074195162e-06,0.000576803592220549,2.71034130653801e-10,4.83799930325194e-07,-5.22870215548696e-05,-0.000168662658529058,0.00734179995817262,0.113205576119585,0.281130427835085,0.000244198190742057,1.2210325964498,0.0109328735521879,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.15371350841184e-05,0.0844744627957439,0.583301607946873,-5.22870215548696e-05,-4.15592756858463e-05,5.1578832135587e-05,0.000147172123261663,-0.000130993659926122,-2.9678819277823e-05,-2.29170259845471e-05,-0.000168662658529058,6.49628593356415e-05,0.000196719802057311,0.000348541690426506,-0.000426155224745959,-0.000236982870600307,-0.000126217090679632,225,0.322207231839541,0.821132976904813,0.675,0.0453683986713865,12.094428249
7.25811765270744e-06,0.000576803592220549,3.34338166371103e-10,4.83799930325194e-07,-5.97175734714633e-05,-0.000102945143583978,0.00786009394826279,0.113205576119585,0.281130427835085,0.000259225865253283,1.2210325964498,0.0135646774888137,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.29971561769257e-05,0.0844744627957439,0.583301607946873,-5.97175734714633e-05,-2.81378718936121e-05,6.3954345341723e-05,0.000171021071356097,-0.000160251936038511,-5.04512400012813e-05,-3.59522184644996e-05,-0.000102945143583978,0.000177374456898766,0.000156539763755897,0.000313127166811627,-0.000378799284964435,-0.000256982726577506,-0.000176362839850675,250,0.322207231839541,0.821132976904813,0.75,0.0519311285919641,12.25983253087
9.08342971207138e-06,0.000576803592220549,3.86797744882651e-10,4.83799930325194e-07,-6.71957949692334e-05,-9.63283759034987e-05,0.00831219510374725,0.113205576119585,0.281130427835085,0.000262053496736066,1.2210325964498,0.016249868930653,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.73766127877129e-05,0.0844744627957439,0.583301607946873,-6.71957949692334e-05,-2.40095252148187e-06,6.98728025959022e-05,0.000190330366355647,-0.000186328257990598,-6.43567284943358e-05,-5.57105042969561e-05,-9.63283759034987e-05,0.0003263348465854,7.75369515617946e-05,0.000264741692995389,-0.000366969354551568,-0.000189245867436408,-0.000258936622648834,275,0.322207231839541,0.821132976904813,0.825,0.0579833710526961,12.457641905508
1.11424985179133e-05,0.000576803592220549,6.36978064624575e-10,4.83799930325194e-07,-8.01326129572023e-05,-0.000162032811447189,0.00881196859728791,0.113205576119585,0.281130427835085,0.000294728261839153,1.2210325964498,0.0191101386560274,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.49804776611813e-05,0.0844744627957439,0.583301607946873,-8.01326129572023e-05,2.4234032439211e-05,6.69960457519625e-05,0.000208406542667079,-0.00021971892888651,-7.49026040345913e-05,-8.35604357521169e-05,-0.000162032811447189,0.000348200743786834,-3.00806154345707e-05,0.000238460090744009,-0.000421899760625543,-0.000149873602799447,-0.000366305859072166,300,0.322207231839541,0.821132976904813,0.9,0.0630041698964062,12.4809952586459
1.2813348553741e-05,0.000576803592220549,8.67045607104853e-10,4.83799930325194e-07,-8.62669312555127e-05,-8.52880551567326e-05,0.00925653185745183,0.113205576119585,0.281130427835085,0.000301552120788803,1.2210325964498,0.0220306475770869,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.30631672112694e-05,0.0844744627957439,0.583301607946873,-8.62669312555127e-05,4.86268898352482e-05,5.86335891703382e-05,0.000217684054323903,-0.000241557666370666,-8.9782832934574e-05,-0.000112048679792806,-8.52880551567326e-05,0.000334400747225181,-9.29023304408034e-05,0.000118865685683977,-0.00030693003591315,-0.000205044993077199,-0.000380112922845146,325,0.322207231839541,0.821132976904813,0.975,0.0672858991982485,12.5085044901462
1.46873360141774e-05,0.000576803592220549,1.18026177347573e-09,4.83799930325194e-07,-9.84713491689092e-05,-0.000154425902787475,0.00988285047158161,0.113205576119585,0.281130427835085,0.000317764290207654,1.2210325964498,0.0250551883064544,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.65105627817996e-05,0.0844744627957439,0.583301607946873,-9.84713491689092e-05,8.06608451563906e-05,6.02390867831681e-05,0.000219658886599596,-0.000264159623818943,-0.000112418208148333,-0.000139247606157374,-0.000154425902787475,0.00043360766911226,1.92112679642035e-05,5.40595813669122e-05,-0.000313864495687995,-0.000298762958475481,-0.000357632755110545,350,0.322207231839541,0.821132976904813,1.05,0.0713453446500234,12.5521856926518
1.66015194872605e-05,0.000576803592220549,1.52356573188395e-09,4.83799930325194e-07,-0.000107246803826171,-0.000125272606167952,0.0103593274771401,0.113205576119585,0.281130427835085,0.000353879759126052,1.2210325964498,0.0287486497336999,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.5183901445027e-05,0.0844744627957439,0.583301607946873,-0.000107246803826171,0.000111851473384591,6.03270668001868e-05,0.00022938446037567,-0.000285031371816817,-0.000135577313057581,-0.000162465646873518,-0.000125272606167953,0.000410273577091426,-4.93750772487521e-06,0.000118106404512553,-0.000260824224443508,-0.00029267149363514,-0.000310802576444632,375,0.322207231839541,0.821132976904813,1.125,0.07529696627087,12.411791263987
1.85409960957366e-05,0.000576803592220549,1.83198349450035e-09,4.83799930325194e-07,-0.000125010443424712,-0.000231387339669732,0.0108790969884617,0.113205576119585,0.281130427835085,0.000344932412497517,1.2210325964498,0.0322521786963127,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.77965208875584e-05,0.0844744627957439,0.583301607946873,-0.000125010443424712,0.000146684115918585,6.00442827392614e-05,0.000235956753797077,-0.000303028725460173,-0.000155175396747793,-0.000182696341986183,-0.000231387339669732,0.000462851172815391,-3.855424702003e-07,8.55607262370036e-05,-0.000252559926558143,-0.000275957290824711,-0.000277027365449785,400,0.322207231839541,0.821132976904813,1.2,0.0790865972278015,12.3382853128767
2.07523791289335e-05,0.000576803592220549,2.1078464844196e-09,4.83799930325194e-07,-0.000148440592077765,-0.000300511186151958,0.0113454020709554,0.113205576119585,0.281130427835085,0.000319897008291712,1.2210325964498,0.036005326629026,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.14151762706448e-05,0.0844744627957439,0.583301607946873,-0.000148440592077765,0.000186136048292821,5.73644285147737e-05,0.000236480721582559,-0.000321136151674617,-0.000175304904521782,-0.000208209692558551,-0.000300511186151958,0.000513322237815015,-4.38483878965891e-05,1.56308818600466e-05,-0.000222892356712776,-0.000262927728677203,-0.000343339277936287,425,0.322207231839541,0.821132976904813,1.275,0.0827628161036593,12.3624710663335
2.35352742761244e-05,0.000576803592220549,2.21481072917403e-09,4.83799930325194e-07,-0.000162371178284358,-0.00017827314950304,0.0119972262721538,0.113205576119585,0.281130427835085,0.000315409833409492,1.2210325964498,0.0395828750255638,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.85914353367137e-05,0.0844744627957439,0.583301607946873,-0.000162371178284358,0.000219065855239023,5.71722334163136e-05,0.000235348550942134,-0.000328219731104156,-0.000195301396769989,-0.000231438901316621,-0.00017827314950304,0.000440024776648904,1.80177168525265e-05,-1.56743879473661e-05,-0.000123174306338437,-0.000261294846955592,-0.000304342260198277,450,0.322207231839541,0.821132976904813,1.35,0.0863632310070698,12.8136241329636
2.64188604821869e-05,0.000576803592220549,2.40080963999394e-09,4.83799930325194e-07,-0.000169301473437817,-0.000117742312197726,0.0125405336126365,0.113205576119585,0.281130427835085,0.000332629292856949,1.2210325964498,0.0436327009674135,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.22028591017177e-05,0.0844744627957439,0.583301607946873,-0.000169301473437817,0.000249572330266128,6.15483165999951e-05,0.000228809268346286,-0.000341883354558203,-0.00022258227510621,-0.000253970554572752,-0.000117742312197726,0.000423375731869382,4.53085540058081e-05,-8.25024568939598e-05,-0.000180808438376299,-0.000368700121960054,-0.000306700825944812,475,0.322207231839541,0.821132976904813,1.425,0.0896461610874447,13.0971595038203
3.01564727578319e-05,0.000576803592220549,2.83565869037034e-09,4.83799930325194e-07,-0.000180627675252507,-0.00015702975669556,0.0131799642005078,0.113205576119585,0.281130427835085,0.00036066262483395,1.2210325964498,0.0480576713012534,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.53303518083117e-05,0.0844744627957439,0.583301607946873,-0.000180627675252507,0.000284275634747693,6.61637047018367e-05,0.000218189733553129,-0.000367739581784574,-0.000256391480178039,-0.000275097725393352,-0.00015702975669556,0.000452685050299291,6.51784938811814e-05,-0.000142338084343339,-0.000316732174143141,-0.000447672259120121,-0.000279745529696781,500,0.322207231839541,0.821132976904813,1.5,0.0925877756567133,13.2444646560044
3.47743387841136e-05,0.000576803592220549,3.81691190591585e-09,4.83799930325194e-07,-0.000189287289697102,-0.000110041127112777,0.0138215745399582,0.113205576119585,0.281130427835085,0.000389681097536404,1.2210325964498,0.0524998698074638,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.29408281494336e-05,0.0844744627957439,0.583301607946873,-0.000189287289697102,0.000315515222139835,6.68133389267078e-05,0.000199711927638837,-0.000377425199176585,-0.00029298006331952,-0.00028966602737964,-0.000110041127112777,0.000418725686962096,-9.83880226091572e-07,-0.000230720901541738,-0.000144432312753706,-0.000481018530254224,-0.000206259699010727,525,0.322207231839541,0.821132976904813,1.575,0.0951673627652406,13.4098008794266
3.92386323263225e-05,0.000576803592220549,4.52084446636543e-09,4.83799930325194e-07,-0.000200737734128959,-0.000148780632387374,0.014310106220147,0.113205576119585,0.281130427835085,0.000393571403623132,1.2210325964498,0.0568466891610438,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.10095933028398e-05,0.0844744627957439,0.583301607946873,-0.000200737734128959,0.000348210516499673,5.62724178286819e-05,0.000175149989792853,-0.00038348325978964,-0.000334221460610975,-0.00031083131834241,-0.000148780632387374,0.000446607115879644,-0.000131353708638037,-0.000325706028667676,-8.046816181035e-05,-0.000533418730571085,-0.00028817298507415,550,0.322207231839541,0.821132976904813,1.65,0.0973971580908063,13.0705479713937
4.54650432455961e-05,0.000576803592220549,4.59010515435887e-09,4.83799930325194e-07,-0.00020605787718887,-7.88739529178482e-05,0.0150979164862866,0.113205576119585,0.281130427835085,0.000439435559854947,1.2210325964498,0.0615276160287798,0.000475228403315877,0.000606071886332551,0.000189909976892102,9.99655425352843e-05,0.0844744627957439,0.583301607946873,-0.00020605787718887,0.0003843743139525,4.45584322442226e-05,0.000151211178377491,-0.000383257928724402,-0.000372815128704851,-0.000335022484535545,-7.88739529178483e-05,0.00048082564340774,-0.000162612570526169,-0.00031373059778415,-3.42055651531292e-06,-0.00052432557597154,-0.000296406257850685,575,0.322207231839541,0.821132976904813,1.725,0.0993118199310038,13.1771873661922
5.16594195812278e-05,0.000576803592220549,4.69687486847171e-09,4.83799930325194e-07,-0.000218543547929606,-0.000178199061006474,0.0156775440239011,0.113205576119585,0.281130427835085,0.000534867578281971,1.2210325964498,0.0663479576116087,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.74760470728157e-05,0.0844744627957439,0.583301607946873,-0.000218543547929606,0.0004163850600763,2.19378367498389e-05,0.000129655190136375,-0.00038264104673401,-0.000414255132408389,-0.00035393176239539,-0.000178199061006474,0.000417394978687688,-0.000301080159413655,-0.000290691172633224,6.04622241916122e-06,-0.000541035121488998,-0.000285232016549604,600,0.322207231839541,0.821132976904813,1.8,0.100882575817518,13.4271860750184
5.6643558911629e-05,0.000576803592220549,6.37023051048179e-09,4.83799930325194e-07,-0.000235186068847903,-0.000208981873814795,0.0163338034191354,0.113205576119585,0.281130427835085,0.000539929305862871,1.2210325964498,0.0709976556877178,0.000475228403315877,0.000606071886332551,0.000189909976892102,7.08029681376021e-05,0.0844744627957439,0.583301607946873,-0.000235186068847903,0.000436762897075418,-2.47533056343452e-06,0.000104489343893499,-0.00037672825180869,-0.000456922532703519,-0.000383985351076351,-0.000208981873814795,0.000282967900709565,-0.000307255856105454,-0.000335622658099209,7.38053382144376e-05,-0.000568030274553754,-0.00038159877749554,625,0.322207231839541,0.821132976904813,1.875,0.102061545022803,13.2877687319198
6.30447130896278e-05,0.000576803592220549,1.16510644518466e-08,4.83799930325194e-07,-0.000245169007961122,-0.00012768749967202,0.0170913500420046,0.113205576119585,0.281130427835085,0.000603236073375018,1.2210325964498,0.0759068081798434,0.000475228403315877,0.000606071886332551,0.000189909976892102,7.82677516807808e-05,0.0844744627957439,0.583301607946873,-0.000245169007961122,0.000448661536548538,-1.69982459913971e-05,7.33230819422004e-05,-0.000371582466532564,-0.000493040856687104,-0.000422247729514336,-0.00012768749967202,0.000158600453734213,-0.00019955313871607,-0.000411266711582,6.00348173685515e-05,-0.000478643934152108,-0.000504638702346698,650,0.322207231839541,0.821132976904813,1.95,0.102525076694591,13.2955811518325
6.79611195649567e-05,0.000576803592220549,1.17404730998687e-08,4.83799930325194e-07,-0.000250314735558365,-7.74754994139973e-05,0.0177987116899515,0.113205576119585,0.281130427835085,0.000561241857140971,1.2210325964498,0.0808405405291808,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.5868225619512e-05,0.0844744627957439,0.583301607946873,-0.000250314735558365,0.000447885616029818,-3.39126685904782e-05,4.12616999229387e-05,-0.000369236254977315,-0.000526310041568133,-0.000462888374897377,-7.74754994139973e-05,-3.1353843194074e-07,-0.000229944088466067,-0.000413730286112907,2.8039830724595e-05,-0.000468123226275128,-0.000529676025099527,675,0.322207231839541,0.821132976904813,2.025,0.102201602412307,13.2677168246504
7.25008410026207e-05,0.000576803592220549,1.18023833085001e-08,4.83799930325194e-07,-0.000248536547171335,2.66407651574183e-05,0.0183920203539439,0.113205576119585,0.281130427835085,0.000458276968739346,1.2210325964498,0.0857774569002143,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.59131928233794e-05,0.0844744627957439,0.583301607946873,-0.000248536547171335,0.000437795264231831,-4.78589674462247e-05,1.50338710942677e-05,-0.000367221102638772,-0.000563844149268594,-0.00050452187768154,2.66407651574183e-05,-0.000107669163009236,-0.000175764471873305,-0.000363328014291176,2.38976040199074e-05,-0.000487737165730578,-0.000565822831487421,700,0.322207231839541,0.821132976904813,2.1,0.101279103749746,13.1065966240758
7.6656644565915e-05,0.000576803592220549,1.18618829575598e-08,4.83799930325194e-07,-0.000244740351027458,3.88323053572691e-05,0.0191368935260238,0.113205576119585,0.281130427835085,0.000412796532219659,1.2210325964498,0.0910157176016043,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.4516762217374e-05,0.0844744627957439,0.583301607946873,-0.000244740351027458,0.000433645586632588,-6.08709571738461e-05,-1.48746662903476e-05,-0.000367053856520778,-0.000602133625249476,-0.000548344289792237,3.88323053572692e-05,-5.01088791012557e-05,-0.000174433736475743,-0.000397265926579796,1.87708372268763e-05,-0.000516151082616346,-0.000585964898815449,725,0.322207231839541,0.821132976904813,2.175,0.0998478642573777,13.1545297799091
8.17400560871962e-05,0.000576803592220549,1.25810339206528e-08,4.83799930325194e-07,-0.000241609006683051,3.12112856598221e-05,0.019960448445233,0.113205576119585,0.281130427835085,0.00048117882087011,1.2210325964498,0.0963642481066636,0.000475228403315877,0.000606071886332551,0.000189909976892102,8.21763654641775e-05,0.0844744627957439,0.583301607946873,-0.000241609006683051,0.000432547588450368,-6.93422411836227e-05,-4.63138576248312e-05,-0.000359600922207886,-0.000635784967608759,-0.00059419316348759,3.12112856598222e-05,-3.54277106314878e-05,-0.000114405715225666,-0.000408461690491678,9.42962029367816e-05,-0.000441527663472366,-0.000605828815640529,750,0.322207231839541,0.821132976904813,2.25,0.0980576463188149,13.3893157701167
8.90243597549487e-05,0.000576803592220549,1.28715332968686e-08,4.83799930325194e-07,-0.00024219878427247,2.25613888768898e-06,0.0207141565478957,0.113205576119585,0.281130427835085,0.000574113451394546,1.2210325964498,0.101482550445219,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.000111344933145068,0.0844744627957439,0.583301607946873,-0.00024219878427247,0.000434442047689,-7.63174667321889e-05,-6.97798506433078e-05,-0.000343758772118272,-0.000671930100221142,-0.000643313569711677,2.25613888768897e-06,3.2544151571422e-05,-0.000103489153523471,-0.000333324100439968,0.000199983345185067,-0.000499978786735497,-0.000654629697111569,775,0.322207231839541,0.821132976904813,2.325,0.096103713797383,13.4031915233379
9.94040004223464e-05,0.000576803592220549,1.30391689170613e-08,4.83799930325194e-07,-0.00024096797432221,1.95873181489552e-05,0.0215277195805717,0.113205576119585,0.281130427835085,0.00058212749276554,1.2210325964498,0.106966837112375,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.000157695626313901,0.0844744627957439,0.583301607946873,-0.00024096797432221,0.000443489541111582,-8.37707327449187e-05,-9.16118393842091e-05,-0.000323598542996596,-0.000723863937788942,-0.000696461048955394,1.95873181489551e-05,0.000117847078153983,-0.000109308972694005,-0.000275684622321528,0.000257442403739295,-0.00065978320477329,-0.000701924221573588,800,0.322207231839541,0.821132976904813,2.4,0.093627687731868,13.5264186635305
0.000110931176080742,0.000576803592220549,1.34211325422778e-08,4.83799930325194e-07,-0.000237607842715797,3.14490553589936e-05,0.0222835259656937,0.113205576119585,0.281130427835085,0.000580043921403843,1.2210325964498,0.112446716680213,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.000153450962093373,0.0844744627957439,0.583301607946873,-0.000237607842715797,0.00045276425152335,-9.97755019119061e-05,-0.000106213333568064,-0.000308908642825964,-0.000775412271510171,-0.000748836187523041,3.14490553589936e-05,0.000100151597496916,-0.000202676545553399,-0.000206111648458596,0.000201704575104221,-0.000703160496719427,-0.000705030090634134,825,0.322207231839541,0.821132976904813,2.475,0.0908002730729659,13.6260617761393
0.000121788737611108,0.000576803592220549,1.39347542105962e-08,4.83799930325194e-07,-0.00024162685388067,-6.01161015773658e-05,0.0230691822719104,0.113205576119585,0.281130427835085,0.000554457443818567,1.2210325964498,0.118089087567513,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.000110148195307222,0.0844744627957439,0.583301607946873,-0.00024162685388067,0.000457634741990406,-0.00012070019202754,-0.000121902624174006,-0.000298543453576896,-0.000833174613962272,-0.000811594141696176,-6.01161015773658e-05,6.99711719406961e-05,-0.000258881072450103,-0.000204329810459347,0.000129640968671196,-0.000753801340324755,-0.000827157819345434,850,0.322207231839541,0.821132976904813,2.55,0.0874020794997275,13.5940064984268
0.000127035321479534,0.000576803592220549,1.59914192836294e-08,4.83799930325194e-07,-0.000254534868030841,-0.000157931052320297,0.0238779659360505,0.113205576119585,0.281130427835085,0.000418864830425329,1.2210325964498,0.123770145103705,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.55488666633178e-05,0.0844744627957439,0.583301607946873,-0.000254534868030841,0.000458732455409011,-0.000136011437544828,-0.000131236115869759,-0.000289521937370496,-0.000888047567252095,-0.00087037483786302,-0.000157931052320297,1.08633421279752e-05,-0.00020863601811887,-0.000129905776816502,0.000137465015876871,-0.000717684710148513,-0.000766680612040709,875,0.322207231839541,0.821132976904813,2.625,0.0838982159153888,13.5727689768044
0.000129916020999156,0.000576803592220549,1.64239348071809e-08,4.83799930325194e-07,-0.000262213848468928,-8.96880192236555e-05,0.0247373642910472,0.113205576119585,0.281130427835085,0.000323392113957702,1.2210325964498,0.129195369461349,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.53396056754473e-05,0.0844744627957439,0.583301607946873,-0.000262213848468928,0.000457395736268039,-0.00015055289294971,-0.000141115943481362,-0.000275835114360649,-0.000935729693549986,-0.00091758458342441,-8.96880192236554e-05,-5.44298153526628e-06,-0.000193875017572557,-0.000134475603154527,0.000163845203428498,-0.000642187156513761,-0.000635880491625199,900,0.322207231839541,0.821132976904813,2.7,0.080661061078703,13.3579833926027
0.000133412405387616,0.000576803592220549,1.65695585848516e-08,4.83799930325194e-07,-0.000265087298789084,-4.49193981186442e-05,0.0255555521874186,0.113205576119585,0.281130427835085,0.000311647534519648,1.2210325964498,0.134739569540914,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.06725210779473e-05,0.0844744627957439,0.583301607946873,-0.000265087298789084,0.000463388969214065,-0.00016625552464555,-0.000155423836450559,-0.000268366585827765,-0.000973257155352291,-0.000962038943095598,-4.49193981186443e-05,8.02736292478537e-05,-0.000222948892868824,-0.000181541361646018,0.000117452214934559,-0.000520491952800245,-0.000597317058784646,925,0.322207231839541,0.821132976904813,2.775,0.0773643580689828,13.530139486238
0.000137747876733305,0.000576803592220549,1.69609308190667e-08,4.83799930325194e-07,-0.000267208164555616,-3.20249645878425e-05,0.0264268265307791,0.113205576119585,0.281130427835085,0.000363244758955031,1.2210325964498,0.140346065333234,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.40591121271463e-05,0.0844744627957439,0.583301607946873,-0.000267208164555616,0.000469939941409088,-0.000190637250141361,-0.000171731786251681,-0.000251640772514796,-0.00101600715297577,-0.00100217155684398,-3.20249645878425e-05,7.280652657044e-05,-0.000311576695891586,-0.000214700756305076,0.000214429963133568,-0.000567237611029307,-0.000538016822614875,950,0.322207231839541,0.821132976904813,2.85,0.0742890667022083,13.79252341989
0.000142056163937812,0.000576803592220549,1.73619770804131e-08,4.83799930325194e-07,-0.000266160904096557,2.04537333397461e-05,0.0273312789180971,0.113205576119585,0.281130427835085,0.000431374300090582,1.2210325964498,0.145783444750887,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.11415851878056e-05,0.0844744627957439,0.583301607946873,-0.000266160904096557,0.000471660597071321,-0.000213625928505815,-0.000184850754744437,-0.000233843783986211,-0.00106586516362641,-0.00104007583615803,2.04537333397461e-05,4.15136589563424e-05,-0.000294988586414827,-0.000183827778350591,0.000241396318631263,-0.000662778138568891,-0.000511263016405105,975,0.322207231839541,0.821132976904813,2.925,0.0716227254856983,13.9768318680431
0.000146384894399496,0.000576803592220549,1.778795146808e-08,4.83799930325194e-07,-0.000249276447386009,0.000208792829303224,0.0281248138301194,0.113205576119585,0.281130427835085,0.000483084424469156,1.2210325964498,0.151594764562868,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.26129813329015e-05,0.0844744627957439,0.583301607946873,-0.000249276447386009,0.000472633776870899,-0.000240722645310564,-0.000205909287717669,-0.000215190408960931,-0.0011138890490816,-0.00108845363111514,0.000208792829303224,5.04078661080727e-06,-0.000375388059706722,-0.000287557504576823,0.000248257238313923,-0.000625067541497829,-0.000648927552099529,1000,0.322207231839541,0.821132976904813,3,0.0693361399380405,13.7513905213607
0.000149891584657951,0.000576803592220549,1.80714479194789e-08,4.83799930325194e-07,-0.000229887901963238,0.000250776385217817,0.029043261485182,0.113205576119585,0.281130427835085,0.000441754529022363,1.2210325964498,0.157447318509588,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.27910848192434e-05,0.0844744627957439,0.583301607946873,-0.000229887901963238,0.000473232726118467,-0.00027013426945962,-0.00023754916772678,-0.000190103946650625,-0.00115645571437869,-0.00115085946375765,0.000250776385217817,1.71018709486954e-05,-0.000390486304044405,-0.000390034012547706,0.0003222184058508,-0.000560881598814107,-0.000811529730406482,1025,0.322207231839541,0.821132976904813,3.075,0.0674636412801369,13.5896062353721
0.000152953533737518,0.000576803592220549,2.0556567080571e-08,4.83799930325194e-07,-0.000216010656721457,0.00019530803819967,0.0299558946649998,0.113205576119585,0.281130427835085,0.000405718351139749,1.2210325964498,0.163106215320117,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.97494902177438e-05,0.0844744627957439,0.583301607946873,-0.000216010656721457,0.000474443572942119,-0.000304159384360778,-0.000271382824721107,-0.000173808861215544,-0.00119085738451847,-0.00121683226371566,0.000195308038199669,2.21511832066149e-05,-0.000454588208876369,-0.00044445837578539,0.000222743624122719,-0.000466310003227586,-0.000866860927381774,1050,0.322207231839541,0.821132976904813,3.15,0.0660960182028248,13.7132279915174
0.000156063311231179,0.000576803592220549,2.11384100693481e-08,4.83799930325194e-07,-0.000197229686093186,0.000241010338811609,0.0308370487095178,0.113205576119585,0.281130427835085,0.000442125809558601,1.2210325964498,0.16873526465636,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.87783040619594e-05,0.0844744627957439,0.583301607946873,-0.000197229686093186,0.000483616681460983,-0.000343318959192657,-0.000301287522669589,-0.000158660790168211,-0.00122440747322694,-0.00128592972199127,0.000241010338811609,0.00011919529601172,-0.000516275932189538,-0.000409950235960221,0.000204256677269347,-0.000457581020246842,-0.000903460138186114,1075,0.322207231839541,0.821132976904813,3.225,0.0651496179613376,13.6409081080527
0.000158836370832248,0.000576803592220549,2.19253695674691e-08,4.83799930325194e-07,-0.000177164282580519,0.000273623011937079,0.0317344099360196,0.113205576119585,0.281130427835085,0.000454265982357665,1.2210325964498,0.174402869577433,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.77400631605018e-05,0.0844744627957439,0.583301607946873,-0.000177164282580519,0.000494280460738711,-0.000386048466042799,-0.000339141029270662,-0.00014647815323435,-0.00126202598518511,-0.00134914894569401,0.000273623011937079,0.000118455694076794,-0.000552484804948025,-0.000497422086136376,0.000161070882792124,-0.000496858614482174,-0.000852296173016154,1100,0.322207231839541,0.821132976904813,3.3,0.0647481118688576,13.4086935351148
0.000161907000939669,0.000576803592220549,2.24799588864021e-08,4.83799930325194e-07,-0.000152177557434618,0.000323594299521705,0.0325625049109715,0.113205576119585,0.281130427835085,0.000452887994118936,1.2210325964498,0.180245747300147,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.06151377512728e-05,0.0844744627957439,0.583301607946873,-0.000152177557434618,0.000492700875451626,-0.000419548844752962,-0.000386335554590647,-0.000134209287874651,-0.00129979677158882,-0.00141072012348861,0.000323594299521705,3.93725723232697e-07,-0.000456844805610802,-0.000618549804697187,0.000159589797479297,-0.000497309405978551,-0.000812845463816387,1125,0.322207231839541,0.821132976904813,3.375,0.0649771455683499,13.3508983429927
0.000165019326119171,0.000576803592220549,2.35221075915722e-08,4.83799930325194e-07,-0.000127636210904156,0.000337719008315274,0.0334193397148111,0.113205576119585,0.281130427835085,0.00043460302917596,1.2210325964498,0.185716117620142,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.35416982418965e-05,0.0844744627957439,0.583301607946873,-0.000127636210904156,0.000500092933947922,-0.000458334766135138,-0.000436604693788412,-0.000120988037197132,-0.00133435793880104,-0.00146978296888895,0.000337719008315274,0.000101510583561552,-0.00051490809620154,-0.000661736309533644,0.000176824181976929,-0.000475477212817579,-0.000805158966608046,1150,0.322207231839541,0.821132976904813,3.45,0.0658404256080286,13.3536644427952
0.000168337030860309,0.000576803592220549,2.37259830035266e-08,4.83799930325194e-07,-0.000100282932268124,0.000366586406206703,0.0342959327372992,0.113205576119585,0.281130427835085,0.00046535401781763,1.2210325964498,0.191374361943028,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.03881828809034e-05,0.0844744627957439,0.583301607946873,-0.000100282932268124,0.000509531493898627,-0.000486847297963384,-0.000489357240924855,-0.000118514267620794,-0.00137437362784098,-0.0015237750998115,0.000366586406206703,0.000116436787634631,-0.000375703902665855,-0.000714005070551903,5.01437649922155e-05,-0.000524679438497753,-0.000712501898081534,1175,0.322207231839541,0.821132976904813,3.525,0.0670875129096345,13.4197098806892
0.000170915253083429,0.000576803592220549,2.38647702149704e-08,4.83799930325194e-07,-6.74278658504765e-05,0.000432331033449652,0.0352477145887013,0.113205576119585,0.281130427835085,0.000414291393668214,1.2210325964498,0.197171338376053,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.12523292228369e-05,0.0844744627957439,0.583301607946873,-6.74278658504764e-05,0.000519580963801199,-0.00050770754080299,-0.000554258927805808,-0.000111731647783273,-0.00141323686455292,-0.0015713947267611,0.000432331033449652,0.000154438251496007,-0.000303043308644514,-0.000843832603427799,9.2629862596165e-05,-0.000506558969429105,-0.00065347384389369,1200,0.322207231839541,0.821132976904813,3.6,0.068770837652489,13.4926954350939
0.000173628033823907,0.000576803592220549,2.46961676047628e-08,4.83799930325194e-07,-3.10956665913398e-05,0.000504321316809558,0.0362673666023033,0.113205576119585,0.281130427835085,0.00036234270951557,1.2210325964498,0.202589380962661,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.78260893513534e-05,0.0844744627957439,0.583301607946873,-3.10956665913396e-05,0.000540375959353546,-0.000530893699911143,-0.000614421555555646,-0.000103346435555374,-0.0014455495588431,-0.00162569895917195,0.000504321316809557,0.000262360625884245,-0.000314631838179443,-0.000811861034250563,9.0810337947396e-05,-0.000439032677638742,-0.000727105651312155,1225,0.322207231839541,0.821132976904813,3.675,0.0706594674860844,13.5713309173751
0.000176289537832533,0.000576803592220549,2.5383375548416e-08,4.83799930325194e-07,1.70296209405517e-05,0.000605946723525322,0.0372677376633379,0.113205576119585,0.281130427835085,0.000345193166716347,1.2210325964498,0.208469708644318,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.31841390398047e-05,0.0844744627957439,0.583301607946873,1.70296209405519e-05,0.000562280962759384,-0.000556253965076309,-0.000682292858832462,-0.000106389657707534,-0.00147243248116406,-0.00168764960583495,0.000605946723525322,0.000287597478127701,-0.000331497893417596,-0.000893278855752765,-3.7719820423609e-05,-0.000368232894650284,-0.000808373078159095,1250,0.322207231839541,0.821132976904813,3.75,0.0728249820962872,13.6746324462215
0.000178520193427123,0.000576803592220549,2.54887112807757e-08,4.83799930325194e-07,5.17247948791746e-05,0.000469644473791457,0.0382717672664183,0.113205576119585,0.281130427835085,0.000330748431894844,1.2210325964498,0.214041426945928,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.70479626699161e-05,0.0844744627957439,0.583301607946873,5.17247948791745e-05,0.000577993883675443,-0.000578987266008314,-0.000747772758110946,-0.000119122584224805,-0.00149896453976887,-0.00174825510572269,0.000469644473791457,0.000216249018126574,-0.000307431657207375,-0.000876475376538097,-0.000148071298285746,-0.000348007880399157,-0.000794416391934205,1275,0.322207231839541,0.821132976904813,3.825,0.0752731696778055,13.6810893934458
0.000180385990495553,0.000576803592220549,2.59087957313463e-08,4.83799930325194e-07,8.04814954185666e-05,0.000392839412906066,0.0392872396386605,0.113205576119585,0.281130427835085,0.000331475504327812,1.2210325964498,0.219520321128228,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.38627504782841e-05,0.0844744627957439,0.583301607946873,8.04814954185663e-05,0.000589620571667164,-0.000597385276114052,-0.000814015005334013,-0.000126409875019192,-0.00152850056530287,-0.00179967851325714,0.000392839412906066,0.000161300171435653,-0.000243107847716882,-0.000887424341752265,-9.4269511159497e-05,-0.000400661782338239,-0.000695242033796529,1300,0.322207231839541,0.821132976904813,3.9,0.0778394380414971,13.6988360322173
0.000182281208304548,0.000576803592220549,2.72144215400089e-08,4.83799930325194e-07,0.00010109877898138,0.000284694218951663,0.0402684980668664,0.113205576119585,0.281130427835085,0.000345520792720561,1.2210325964498,0.224941242986226,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.52942988108094e-05,0.0844744627957439,0.583301607946873,0.00010109877898138,0.000603963557549945,-0.000611532883315746,-0.000884476888011673,-0.000132876590801113,-0.00156148923610626,-0.00184688511517917,0.000284694218951663,0.000190607848295581,-0.000197002370964301,-0.000927774393899553,-8.12937099570447e-05,-0.000444740821320914,-0.000629976938337537,1325,0.322207231839541,0.821132976904813,3.975,0.0803675082535314,13.7163335783901
0.000184035661762048,0.000576803592220549,2.739452492802e-08,4.83799930325194e-07,0.000122226236508333,0.000281889208220761,0.0412128202402516,0.113205576119585,0.281130427835085,0.000329227515175505,1.2210325964498,0.230266199335557,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.22637297998681e-05,0.0844744627957439,0.583301607946873,0.000122226236508333,0.000611239161387094,-0.000618426598296256,-0.000951367216753407,-0.000132012074564095,-0.00160437668066874,-0.00188288011909021,0.000281889208220761,8.90754419524548e-05,-0.00010085630000633,-0.000892656441106842,7.87105020375115e-07,-0.000558197973622666,-0.000494587971561525,1350,0.322207231839541,0.821132976904813,4.05,0.0828307457061265,13.6561576058921
0.000185659189637094,0.000576803592220549,2.76518013755612e-08,4.83799930325194e-07,0.000147557497400224,0.000328539892129755,0.042264946635863,0.113205576119585,0.281130427835085,0.000305195300493973,1.2210325964498,0.235486015062308,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.16563624944446e-05,0.0844744627957439,0.583301607946873,0.000147557497400224,0.000615878664662293,-0.00062120439553714,-0.00101285256760412,-0.000128209952392905,-0.0016457951656346,-0.00191343270921111,0.000328539892129755,7.22490614902586e-05,-3.25962319272222e-05,-0.000811251233264528,5.41663915972557e-05,-0.000556889937270691,-0.000411298637007185,1375,0.322207231839541,0.821132976904813,4.125,0.0852808253372575,13.5917290242188
0.000187489303701536,0.000576803592220549,2.79915320468164e-08,4.83799930325194e-07,0.000172312203956877,0.000332368690909731,0.043290337933503,0.113205576119585,0.281130427835085,0.000297541786308396,1.2210325964498,0.240758808866032,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.58804152094805e-05,0.0844744627957439,0.583301607946873,0.000172312203956877,0.000619649435224081,-0.000611386907099463,-0.00106715948848882,-0.00012790248782608,-0.00169243552598523,-0.00194672166565394,0.000332368690909731,4.15607945601792e-05,0.000117409066097668,-0.000752052365669921,-9.88400008167915e-06,-0.000622962700148914,-0.000442850293670436,1400,0.322207231839541,0.821132976904813,4.2,0.087587423806105,13.4820182352496
0.000189468590552475,0.000576803592220549,2.87074114800964e-08,4.83799930325194e-07,0.000199720468766981,0.000369840113857408,0.0443654133691991,0.113205576119585,0.281130427835085,0.000285549367290313,1.2210325964498,0.24616064887294,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.662596212852e-05,0.0844744627957439,0.583301607946873,0.000199720468766981,0.000622665589991388,-0.000605714545794333,-0.00112845890573882,-0.000136999780599043,-0.00174048731714538,-0.00198661192112633,0.000369840113857408,4.17741125559564e-05,6.75723912516362e-05,-0.000816413541790495,-9.86757177470743e-05,-0.000620172221749616,-0.000539130934031111,1425,0.322207231839541,0.821132976904813,4.275,0.089790439176564,13.4046494524723
0.00019148233253293,0.000576803592220549,2.88835749539712e-08,4.83799930325194e-07,0.000231821933553791,0.000418990244912468,0.0454136295332194,0.113205576119585,0.281130427835085,0.000277967580367991,1.2210325964498,0.251144819282604,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.64196869258591e-05,0.0844744627957439,0.583301607946873,0.000231821933553791,0.000627946786839837,-0.000603044496482989,-0.00118952694918795,-0.0001418952737315,-0.0017882585687071,-0.00203540127348787,0.000418990244912468,7.97372945492232e-05,4.33042534797027e-05,-0.000791314863487718,-6.02737822772657e-05,-0.000658443368537088,-0.00064047872239235,1450,0.322207231839541,0.821132976904813,4.35,0.0916034891332834,13.4492888388555
0.000193543692119435,0.000576803592220549,2.98921662679767e-08,4.83799930325194e-07,0.000259768112596276,0.000357886252788104,0.0465156408091253,0.113205576119585,0.281130427835085,0.000307142063365369,1.2210325964498,0.256300525675813,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.84057881408134e-05,0.0844744627957439,0.583301607946873,0.000259768112596275,0.000639825240297052,-0.000595663671759903,-0.00124216606671639,-0.000142101267777178,-0.00184293818336002,-0.00207858011736914,0.000357886252788104,0.000142477620637582,9.73878189831431e-05,-0.000737695030774974,-3.47413628983332e-06,-0.000723161222973889,-0.000560891035800453,1475,0.322207231839541,0.821132976904813,4.425,0.0933462581240888,13.5790519899953
0.000195892136728921,0.000576803592220549,3.01477676569866e-08,4.83799930325194e-07,0.000280868741919149,0.000298317435416789,0.0476330300592441,0.113205576119585,0.281130427835085,0.000343779401491048,1.2210325964498,0.261464400322291,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.41104437178452e-05,0.0844744627957439,0.583301607946873,0.00028086874191915,0.000647259303726528,-0.000584636176665553,-0.00130896802243117,-0.000140644232412102,-0.00189676037181692,-0.00211154849476953,0.000298317435416789,0.000100447872775946,0.000154417462495508,-0.000880022713206808,3.44340213629654e-06,-0.000695291152854422,-0.000456642739910553,1500,0.322207231839541,0.821132976904813,4.5,0.0948301431714484,13.5856693329998
0.000198240110527046,0.000576803592220549,3.06668890629585e-08,4.83799930325194e-07,0.000307363315919944,0.000357626314861103,0.0487401319334872,0.113205576119585,0.281130427835085,0.000334817309605274,1.2210325964498,0.266497588089221,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.92710144321001e-05,0.0844744627957439,0.583301607946873,0.000307363315919944,0.00065515690868977,-0.000569264998974562,-0.00137421962529401,-0.000137918407563575,-0.00193153022813787,-0.00214080729282431,0.000357626314861103,0.000102973827649062,0.000178032761137541,-0.000864416983620566,4.96485723511821e-05,-0.000491335851656415,-0.000394788870069364,1525,0.322207231839541,0.821132976904813,4.575,0.0962259114567067,13.6519797274078
0.000200417079623731,0.000576803592220549,3.07794241971346e-08,4.83799930325194e-07,0.000336962226432095,0.000385190765302793,0.0498390741999546,0.113205576119585,0.281130427835085,0.000327909496740524,1.2210325964498,0.271402353749199,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.89444246733829e-05,0.0844744627957439,0.583301607946873,0.000336962226432095,0.000652773683041121,-0.000562799766771451,-0.00143030783448894,-0.000133469152552537,-0.00197114095862524,-0.00216826142522081,0.000385190765302793,-4.58340045422315e-05,0.000100260216411251,-0.000742051350776438,5.10520347087432e-05,-0.000533456711164654,-0.000382147676788475,1550,0.322207231839541,0.821132976904813,4.65,0.0977100479331734,13.6429877402811
0.000202819652044406,0.000576803592220549,3.08920760765979e-08,4.83799930325194e-07,0.000365644678209128,0.00038725191235489,0.0509398789043451,0.113205576119585,0.281130427835085,0.000376531191387342,1.2210325964498,0.276060298036387,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.49286237414038e-05,0.0844744627957439,0.583301607946873,0.000365644678209128,0.000634960304287875,-0.000542648293330971,-0.00147650628045818,-0.000133795677567335,-0.00200537616294143,-0.00219657460345981,0.00038725191235489,-0.000194877265958726,0.000267904331322915,-0.00064991033492995,3.76850641007422e-06,-0.000449544663908107,-0.000361902708911065,1575,0.322207231839541,0.821132976904813,4.725,0.09922896009146,13.7509758734219
0.000205461864810845,0.000576803592220549,3.13310713868309e-08,4.83799930325194e-07,0.000386921375126716,0.000297548146296204,0.052153937491985,0.113205576119585,0.281130427835085,0.000414388727261613,1.2210325964498,0.280598085504742,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.55231835230997e-05,0.0844744627957439,0.583301607946873,0.000386921375126716,0.000624896381236659,-0.000512606392351582,-0.00152605298571144,-0.000135893124129402,-0.00203761215689294,-0.00221598857708574,0.000297548146296204,-0.000138405867070615,0.000388879454520532,-0.000637803191094701,-2.75226544154524e-05,-0.000449325529527198,-0.000287731456613891,1600,0.322207231839541,0.821132976904813,4.8,0.100835216435434,13.7254994589427
0.000208110975964255,0.000576803592220549,3.20517237888886e-08,4.83799930325194e-07,0.0004064255266142,0.000261832929920083,0.0533710106720178,0.113205576119585,0.281130427835085,0.000400860754481028,1.2210325964498,0.285130690818282,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.43810646371355e-05,0.0844744627957439,0.583301607946873,0.0004064255266142,0.000614616051363983,-0.000480276185620318,-0.00156117415717279,-0.000139276099194892,-0.00207760066920223,-0.00223832161970479,0.000261832929920083,-0.00013710877159888,0.000436100084544821,-0.000484964134699073,-4.74963473020228e-05,-0.000534339634103107,-0.000288595319218564,1625,0.322207231839541,0.821132976904813,4.875,0.102488667285276,13.8653939833083
0.000210785823236427,0.000576803592220549,3.25703530383176e-08,4.83799930325194e-07,0.000421820796644252,0.000214871437156198,0.0545265177666885,0.113205576119585,0.281130427835085,0.000377610206345441,1.2210325964498,0.289664989010224,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.7481274822775e-05,0.0844744627957439,0.583301607946873,0.000421820796644252,0.000611544882227958,-0.000446610810984753,-0.00159703235840063,-0.000143434852029198,-0.00212895736541444,-0.00225876748901374,0.000214871437156198,-4.16932267908143e-05,0.00043841518650111,-0.000489448954214036,-4.909827075715e-05,-0.000671767305333966,-0.000266619850791657,1650,0.322207231839541,0.821132976904813,4.95,0.104114874728137,14.1220170086338
0.000213674651979941,0.000576803592220549,3.31726282560853e-08,4.83799930325194e-07,0.00044028891685049,0.000247584500663071,0.0556888671272939,0.113205576119585,0.281130427835085,0.000390836713507424,1.2210325964498,0.294121966743559,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.79609549290896e-05,0.0844744627957439,0.583301607946873,0.00044028891685049,0.000614293593728847,-0.000416685857692407,-0.00163045321843394,-0.000146646152934401,-0.00218988416942451,-0.00228344839987895,0.000247584500663071,3.59054437211789e-05,0.000395024993023222,-0.000438274616174993,-5.68979997617312e-05,-0.000809317743406133,-0.000327618861467179,1675,0.322207231839541,0.821132976904813,5.025,0.105842253370833,14.2885505796648
0.000216539957078157,0.000576803592220549,3.33104135745356e-08,4.83799930325194e-07,0.000450374135617357,0.000125849210939373,0.0568635363057287,0.113205576119585,0.281130427835085,0.000381876780516804,1.2210325964498,0.298650078262978,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.06560629776217e-05,0.0844744627957439,0.583301607946873,0.000450374135617357,0.000623257576372993,-0.000395142984459981,-0.00165844696030778,-0.000153905906319721,-0.00225176398838028,-0.00230803089211014,0.000125849210939373,0.00010375275842675,0.000299051823145751,-0.000368925341161298,-8.97066408356491e-05,-0.000813831404119866,-0.000324721683603163,1700,0.322207231839541,0.821132976904813,5.1,0.107625159938521,14.4092366570247
0.000219973400223626,0.000576803592220549,3.35499425336004e-08,4.83799930325194e-07,0.000453152162703567,5.35958970238327e-05,0.0580124329390997,0.113205576119585,0.281130427835085,0.000411632089610371,1.2210325964498,0.302736531295994,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.06184628949074e-05,0.0844744627957439,0.583301607946873,0.000453152162703567,0.000625729689731419,-0.000371928141856511,-0.00168189547929063,-0.000166741832553595,-0.00231144090757578,-0.00232646116498972,5.35958970238327e-05,2.94013001620655e-05,0.000308702285469298,-0.000326294390540128,-0.000166915851659793,-0.000802028840895874,-0.000256164860740763,1725,0.322207231839541,0.821132976904813,5.175,0.109435086998936,14.447759346543
0.000224125917016817,0.000576803592220549,3.41366604758109e-08,4.83799930325194e-07,0.000455273699601217,2.65242196727992e-05,0.0591460908638336,0.113205576119585,0.281130427835085,0.000461758395554675,1.2210325964498,0.30675710593615,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.85724515511433e-05,0.0844744627957439,0.583301607946873,0.000455273699601217,0.000634856251987807,-0.00035522938870203,-0.00170784677272604,-0.00018090426052854,-0.00237476856475088,-0.00235203699403713,2.65242196727992e-05,0.000134170957058191,0.000215712785108658,-0.000342840845666101,-0.000171931463342075,-0.000836305624361539,-0.000340893421445757,1750,0.322207231839541,0.821132976904813,5.25,0.111391609564491,14.4767987923063
0.0002284393209357,0.000576803592220549,3.48085601075778e-08,4.83799930325194e-07,0.000463779798993832,0.000108966801619215,0.0603005339696895,0.113205576119585,0.281130427835085,0.000482237456763154,1.2210325964498,0.310905041093545,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.50292962312445e-05,0.0844744627957439,0.583301607946873,0.000463779798993832,0.000650580965818699,-0.000355199279687895,-0.00173283415498501,-0.000192606430561861,-0.00243416143845106,-0.00237906735244905,0.000108966801619215,0.000187988409769595,9.60261301361474e-06,-0.000340924650756982,-0.000173971479051061,-0.000802456465635164,-0.000360808579973567,1775,0.322207231839541,0.821132976904813,5.325,0.113375869641801,14.2914765767181
0.000232400947362377,0.000576803592220549,3.50325494407807e-08,4.83799930325194e-07,0.000464676951269965,6.96769130342705e-06,0.0614660128030538,0.113205576119585,0.281130427835085,0.000444312421458703,1.2210325964498,0.314963184574277,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.03443688805129e-05,0.0844744627957439,0.583301607946873,0.000464676951269965,0.000662491609951475,-0.000364798518824758,-0.00175857846892149,-0.000205404687246006,-0.00248950914056263,-0.00240746036010257,6.96769130342709e-06,0.000147282552771736,-9.97834041981775e-05,-0.0003456341309282,-0.000153457196924777,-0.000733358068343479,-0.000368698506138816,1800,0.322207231839541,0.821132976904813,5.4,0.115347394985666,14.2224510326111
0.000235911608927172,0.000576803592220549,3.59557510491448e-08,4.83799930325194e-07,0.000461432912787686,-1.39587809667845e-05,0.0626478767301159,0.113205576119585,0.281130427835085,0.000426427921670264,1.2210325964498,0.318340802117003,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.28292967684927e-05,0.0844744627957439,0.583301607946873,0.000461432912787686,0.000667730461333156,-0.000369571725566667,-0.00177840416918189,-0.000217757927792946,-0.00254237084887409,-0.00243749066927722,-1.39587809667845e-05,8.14543847092318e-05,-5.4151190763013e-05,-0.000255752184711806,-0.000168780602483971,-0.00071442951570736,-0.000416580835960886,1825,0.322207231839541,0.821132976904813,5.475,0.117334433248532,14.0861701441274
0.000238988361340108,0.000576803592220549,3.66202926355751e-08,4.83799930325194e-07,0.000470045224554769,9.77584408809573e-05,0.0638598577795895,0.113205576119585,0.281130427835085,0.000406271587676749,1.2210325964498,0.321879045914127,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.08260679212046e-05,0.0844744627957439,0.583301607946873,0.000470045224554769,0.000669743914794153,-0.000369473076964463,-0.00179319940441086,-0.000226295266278517,-0.00259383475688307,-0.00247736661027458,9.77584408809573e-05,3.05625326753693e-05,-1.28708439255043e-05,-0.000199953985010921,-0.000110574231680293,-0.00069548440942017,-0.000512931223133011,1850,0.322207231839541,0.821132976904813,5.55,0.119397077033812,13.9428715113878
0.00024222112581946,0.000576803592220549,3.74680599793386e-08,4.83799930325194e-07,0.000482525086224426,0.000160343894779901,0.065075637791008,0.113205576119585,0.281130427835085,0.000429654115827665,1.2210325964498,0.325382797344681,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.50592387187553e-05,0.0844744627957439,0.583301607946873,0.000482525086224426,0.000673279684832109,-0.000366276798868529,-0.00180230081316824,-0.000224901222026218,-0.00264669451387092,-0.00250655492007725,0.000160343894779901,5.3182395156713e-05,5.32423418889242e-05,-0.000129612758252416,-6.36614740358974e-06,-0.000707713717220541,-0.000383952195760538,1875,0.322207231839541,0.821132976904813,5.625,0.121492412993076,14.1044851462181
0.000245786460184261,0.000576803592220549,3.94923967355853e-08,4.83799930325194e-07,0.000495178342725235,0.000162367940363041,0.0662445050142774,0.113205576119585,0.281130427835085,0.000458153285749889,1.2210325964498,0.329077921901726,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.06516343162238e-05,0.0844744627957439,0.583301607946873,0.000495178342725236,0.000674092918766077,-0.000356703510172555,-0.00180387927409752,-0.000220485777877475,-0.00270194494263433,-0.00253246761418996,0.000162367940363041,-4.97700489407966e-06,0.000104677957996692,-2.85922833307618e-05,6.83824375628735e-05,-0.000726413867589588,-0.000359014464569122,1900,0.322207231839541,0.821132976904813,5.7,0.123569041112194,14.1150748123558
0.000249747680738062,0.000576803592220549,4.05215801055452e-08,4.83799930325194e-07,0.000505206368201123,0.000130276961450689,0.0674964304898061,0.113205576119585,0.281130427835085,0.000450779383170757,1.2210325964498,0.332388676008151,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.29967941522042e-05,0.0844744627957439,0.583301607946873,0.000505206368201123,0.000664555682850604,-0.000353472828329847,-0.00180495380918785,-0.000203308939929046,-0.00275752503848434,-0.00256463584955675,0.000130276961450689,-0.000110711333556104,4.51929037965963e-05,-2.68563930374614e-05,0.000219802214606129,-0.000746913831890033,-0.00043171177964699,1925,0.322207231839541,0.821132976904813,5.775,0.125600424115742,14.0318530739345
0.000253843450410049,0.000576803592220549,4.13950642047982e-08,4.83799930325194e-07,0.000513535113963369,0.000119913321546336,0.0687959124057898,0.113205576119585,0.281130427835085,0.000435767122847902,1.2210325964498,0.335399286424176,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.9255060909732e-05,0.0844744627957439,0.583301607946873,0.000513535113963369,0.00065368032514535,-0.000353023757069028,-0.00180998474460737,-0.00017642932932783,-0.0028169050644664,-0.00260829058139804,0.000119913321546336,-0.000140987734507401,3.24734215594282e-06,-6.14159353481005e-05,0.000341136313492353,-0.000782876382881438,-0.000582849785888076,1950,0.322207231839541,0.821132976904813,5.85,0.127488472961065,14.123088543769
0.000258518534074286,0.000576803592220549,4.36489586667223e-08,4.83799930325194e-07,0.000523972865550088,0.000137581371453778,0.0700203130622749,0.113205576119585,0.281130427835085,0.000460610933919154,1.2210325964498,0.338296898612328,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.37892524821295e-05,0.0844744627957439,0.583301607946873,0.000523972865550088,0.000631175489637879,-0.000356715598759098,-0.00181759481327239,-0.000151635763386592,-0.00287761622610548,-0.00266242327675603,0.000137581371453778,-0.00030552601082729,-3.37037064975415e-05,-9.32067398547362e-05,0.000321920603508553,-0.000812861667027962,-0.000720853462120458,1975,0.322207231839541,0.821132976904813,5.925,0.129254046498055,14.1871520376215
0.000263144307515548,0.000576803592220549,4.63805934027758e-08,4.83799930325194e-07,0.000542086419804445,0.000242837570453172,0.0712604329677686,0.113205576119585,0.281130427835085,0.000476939327610917,1.2210325964498,0.341268202908929,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.77561944480106e-05,0.0844744627957439,0.583301607946873,0.000542086419804445,0.000599061103539616,-0.000359930984323153,-0.0018230147428353,-0.000128326294224274,-0.00294612052989011,-0.00272408747675297,0.000242837570453172,-0.000394778181962519,-4.30414314679997e-05,-5.71843286406422e-05,0.00032115421865787,-0.000896170769721012,-0.000781720247630493,2000,0.322207231839541,0.821132976904813,6,0.130889754398645,14.2464723646433
0.000267419118797307,0.000576803592220549,5.27380655120308e-08,4.83799930325194e-07,0.000569028478149969,0.000345371664409431,0.0725093414350018,0.113205576119585,0.281130427835085,0.000494943711125738,1.2210325964498,0.344248639840807,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.72195164516543e-05,0.0844744627957439,0.583301607946873,0.000569028478149969,0.000578145274631895,-0.000364357468750515,-0.00181716265789833,-0.000106417060566819,-0.00300923044778668,-0.00277681496239136,0.000345371664409431,-0.000281852667428993,-6.225109509171e-05,5.93326542246592e-05,0.000299699500849658,-0.000835338712748033,-0.000719429993965095,2025,0.322207231839541,0.821132976904813,6.075,0.132641965163214,14.3164380858777
0.000271786871743813,0.000576803592220549,7.59992322313018e-08,4.83799930325194e-07,0.00059976953957266,0.000410000494872396,0.073821107368879,0.113205576119585,0.281130427835085,0.000545727494556074,1.2210325964498,0.347062628853519,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.05977349236489e-05,0.0844744627957439,0.583301607946873,0.00059976953957266,0.000558429200509104,-0.000374394892541585,-0.00180525619042974,-7.99804772269516e-05,-0.00306476787264412,-0.00282289013626547,0.000410000494872396,-0.000276891976621425,-0.000122666035207238,0.000156148153863728,0.000351449755763641,-0.000741851879862316,-0.00060291561259272,2050,0.322207231839541,0.821132976904813,6.15,0.134296048826996,14.3169379538261
0.000276516040224175,0.000576803592220549,9.19934744638961e-08,4.83799930325194e-07,0.000632441880144383,0.000423851418239392,0.0751168658377041,0.113205576119585,0.281130427835085,0.000575272171761664,1.2210325964498,0.34933731149521,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.2238763631622e-05,0.0844744627957439,0.583301607946873,0.000632441880144383,0.000538869885128759,-0.00037874564653697,-0.00178376886677569,-5.82443429152429e-05,-0.00311061111257026,-0.00285649526829191,0.000423851418239392,-0.000246589970110848,-5.71201094106945e-05,0.000280962854276515,0.000285616965983198,-0.000642749680573606,-0.000471126278765224,2075,0.322207231839541,0.821132976904813,6.225,0.135801676423663,14.2955686332351
0.000280935094859118,0.000576803592220549,1.00182103854026e-07,4.83799930325194e-07,0.000664188326556525,0.000428728022045445,0.0764343283249078,0.113205576119585,0.281130427835085,0.000562569198589532,1.2210325964498,0.351596434345843,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.67956873832107e-05,0.0844744627957439,0.583301607946873,0.000664188326556525,0.000523531155969612,-0.000380489051864783,-0.00176507872755714,-3.45954487457524e-05,-0.00316435042831962,-0.00288980819153227,0.000428728022045445,-0.000222383611245525,-2.67078271982175e-05,0.000244320404381727,0.000322144560306785,-0.000700800900940015,-0.000428654251297219,2100,0.322207231839541,0.821132976904813,6.3,0.137169001157649,14.2970390839062
0.00028535403203774,0.000576803592220549,1.06632373649162e-07,4.83799930325194e-07,0.000701694085518648,0.000502390675164224,0.0777548863390512,0.113205576119585,0.281130427835085,0.000536087049354122,1.2210325964498,0.35374105774283,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.29396732054584e-05,0.0844744627957439,0.583301607946873,0.000701694085518648,0.000507009568237802,-0.00037942736513446,-0.00174976864237276,-1.37982681582025e-05,-0.00321676626242133,-0.00291899278566878,0.000502390675164224,-0.000212441725450996,1.21895313988279e-05,0.000197991532506405,0.000267986228890901,-0.000702713931423403,-0.000412782001360048,2125,0.322207231839541,0.821132976904813,6.375,0.138531210059639,14.2835923103059
0.000290388935104711,0.000576803592220549,1.08993170179242e-07,4.83799930325194e-07,0.000741959049319727,0.000519694530049578,0.0790668028018685,0.113205576119585,0.281130427835085,0.000563446151144582,1.2210325964498,0.356169889698974,0.000475228403315877,0.000606071886332551,0.000189909976892102,7.1019870473598e-05,0.0844744627957439,0.583301607946873,0.000741959049319727,0.000496202061359225,-0.000379273329467284,-0.00173218200945219,1.26691052624155e-05,-0.00326630773361417,-0.00295127615087797,0.000519694530049578,-0.000158533469131679,-7.01812483388038e-06,0.000244799298161559,0.000359990180417982,-0.000662669783864151,-0.000413447196448132,2150,0.322207231839541,0.821132976904813,6.45,0.139453226545915,14.1268416126255
0.000295681531872231,0.000576803592220549,1.15680869686588e-07,4.83799930325194e-07,0.00077534072864557,0.000447207921943761,0.0803787170593441,0.113205576119585,0.281130427835085,0.00061253184112084,1.2210325964498,0.358178377087224,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.85448371684785e-05,0.0844744627957439,0.583301607946873,0.00077534072864557,0.000478790549671404,-0.00037594431393616,-0.00170812766761822,5.08273390950979e-05,-0.00331379626521997,-0.00297740442244317,0.000447207921943761,-0.000238146944128914,4.95891364051598e-05,0.000315434419122509,0.000507117340705865,-0.000629751601914281,-0.000376859972678147,2175,0.322207231839541,0.821132976904813,6.525,0.140122904869503,13.991033536429
0.00030043606452211,0.000576803592220549,1.26989833333985e-07,4.83799930325194e-07,0.000806733124304955,0.000408904123564763,0.0817494895752228,0.113205576119585,0.281130427835085,0.00057536278432796,1.2210325964498,0.35996413340754,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.1262074575096e-05,0.0844744627957439,0.583301607946873,0.000806733124304955,0.000459910027631845,-0.000373755321289385,-0.00168585952140467,9.5234549671433e-05,-0.00335321915360144,-0.00301195018738194,0.000408904123564763,-0.000232739188652285,3.43896287426935e-05,0.000276420838199901,0.000569177049307058,-0.000529968788827049,-0.000434317907832508,2200,0.322207231839541,0.821132976904813,6.6,0.140564955245492,13.8904353117842
0.000304986444179072,0.000576803592220549,1.3618435275066e-07,4.83799930325194e-07,0.000825767654147659,0.000265687265419038,0.083102045839306,0.113205576119585,0.281130427835085,0.000561010173529143,1.2210325964498,0.361654600362413,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.18055289068144e-05,0.0844744627957439,0.583301607946873,0.000825767654147659,0.000450812620784289,-0.000365263187767012,-0.001672282505666,0.000137281586814456,-0.00339291965592259,-0.0030406864267525,0.000265687265419038,-0.000128323111897344,9.85122253097991e-05,0.000192795400963939,0.000568428821562713,-0.000533937129953074,-0.00038417372535448,2225,0.322207231839541,0.821132976904813,6.675,0.140755202334558,13.8516842002316
0.000310090256344931,0.000576803592220549,1.42422569475225e-07,4.83799930325194e-07,0.000838824881752609,0.00019735964910821,0.0845000739294844,0.113205576119585,0.281130427835085,0.00056611867896801,1.2210325964498,0.36275127811508,0.000475228403315877,0.000606071886332551,0.000189909976892102,7.41872742418257e-05,0.0844744627957439,0.583301607946873,0.000838824881752609,0.000443960177998485,-0.000359133634909376,-0.00166112766836963,0.000178305860736324,-0.00343202527603127,-0.00307472903220846,0.00019735964910821,-8.3618244330829e-05,7.5666198133366e-05,0.000133681946496926,0.000531162477961507,-0.000521961324654953,-0.000451355404579011,2250,0.322207231839541,0.821132976904813,6.75,0.140521190131987,13.8019996605164
0.000316267629086493,0.000576803592220549,1.45555201215173e-07,4.83799930325194e-07,0.000860426457583524,0.000284796723910188,0.085874634660687,0.113205576119585,0.281130427835085,0.000547965668931955,1.2210325964498,0.363912370967518,0.000475228403315877,0.000606071886332551,0.000189909976892102,9.20293026972026e-05,0.0844744627957439,0.583301607946873,0.000860426457583524,0.000441480494970897,-0.000356967351007505,-0.00165929088227833,0.000205735328793139,-0.00347628869424242,-0.00310128214250321,0.000284796723910188,-4.52412647694441e-05,4.01534909719227e-05,4.01101082186136e-05,0.000364718786569762,-0.00059479994097967,-0.000364160319714284,2275,0.322207231839541,0.821132976904813,6.825,0.140280574238453,13.8891385601527
0.000323825834102376,0.000576803592220549,1.46270177347419e-07,4.83799930325194e-07,0.000898904353527136,0.000494246304122519,0.0872999222330429,0.113205576119585,0.281130427835085,0.000534181336279143,1.2210325964498,0.365474172302869,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.000106339547410949,0.0844744627957439,0.583301607946873,0.000898904353527136,0.000436433910061874,-0.000348643026470639,-0.00165886337494523,0.00022114055059192,-0.00351632890643274,-0.0031208664980713,0.000494246304122519,-6.54145719938789e-05,0.000115810997416588,1.32174000541955e-05,0.000226552781568445,-0.00050586920328612,-0.000265920782238394,2300,0.322207231839541,0.821132976904813,6.9,0.140341573905649,13.8744424861737
0.000332220717833491,0.000576803592220549,1.46486995236674e-07,4.83799930325194e-07,0.000934972763891575,0.000462528918275523,0.0886962755292128,0.113205576119585,0.281130427835085,0.000558421257713225,1.2210325964498,0.366770309657615,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.000108171480230146,0.0844744627957439,0.583301607946873,0.000934972763891575,0.000428798116829756,-0.000337940565794801,-0.00165183210179724,0.000235955260357506,-0.00354061578351645,-0.00313863811273155,0.000462528918275523,-0.000107908369613339,0.000130220063922668,9.44216007693129e-05,0.000203137554401636,-0.000354404794452827,-0.000245697959890665,2325,0.322207231839541,0.821132976904813,6.975,0.140584858163309,13.9866533322663
0.00033956800683102,0.000576803592220549,1.47166007097244e-07,4.83799930325194e-07,0.000962318448131587,0.00036944568390731,0.0901217714897689,0.113205576119585,0.281130427835085,0.000523866721058946,1.2210325964498,0.367578573889923,0.000475228403315877,0.000606071886332551,0.000189909976892102,9.53568929102007e-05,0.0844744627957439,0.583301607946873,0.000962318448131587,0.000421754380384078,-0.000328886195304161,-0.00164611287922053,0.000246338325625134,-0.00357435071907502,-0.00315877192606368,0.00036944568390731,-7.59309836391201e-05,0.000128879627599831,6.44450431857722e-05,0.000131560348601945,-0.000457361116724412,-0.00027423170168651,2350,0.322207231839541,0.821132976904813,7.05,0.141217021772206,13.8962278413587
0.000346979889162656,0.000576803592220549,1.48223368675777e-07,4.83799930325194e-07,0.000988237122361722,0.000353353695319272,0.0915738179903852,0.113205576119585,0.281130427835085,0.000496661231686073,1.2210325964498,0.368393834697252,0.000475228403315877,0.000606071886332551,0.000189909976892102,9.77237629644068e-05,0.0844744627957439,0.583301607946873,0.000988237122361722,0.000427706526458645,-0.000314571744793945,-0.00164261703877554,0.000245588236587978,-0.00360558826890634,-0.00318668650558392,0.000353353695319272,6.50666778121567e-05,0.000186979666248491,5.36357932040739e-05,5.24261046025315e-06,-0.00041205660847571,-0.000370157032415093,2375,0.322207231839541,0.821132976904813,7.125,0.142371273522702,13.9874861811692
0.000353886558919369,0.000576803592220549,1.49967385919509e-07,4.83799930325194e-07,0.00100870346865256,0.000280198180622765,0.0930083606374957,0.113205576119585,0.281130427835085,0.000511274856368721,1.2210325964498,0.369218720770345,0.000475228403315877,0.000606071886332551,0.000189909976892102,9.4008559366713e-05,0.0844744627957439,0.583301607946873,0.00100870346865256,0.000440124699304242,-0.000300060182191141,-0.00163994894592578,0.000247548413185138,-0.00363502515589789,-0.00322042898640837,0.000280198180622765,0.000153683301974471,0.000190250457606341,3.7429537397012e-05,2.63587713444776e-05,-0.000388744598199745,-0.000434205185801017,2400,0.322207231839541,0.821132976904813,7.2,0.143799234886004,13.955891410299
0.000362874156231195,0.000576803592220549,1.49988213696511e-07,4.83799930325194e-07,0.00102955517474784,0.000281826684894549,0.0944439242045339,0.113205576119585,0.281130427835085,0.000534802804871756,1.2210325964498,0.369718221293522,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.000152000431512641,0.0844744627957439,0.583301607946873,0.00102955517474784,0.000458829496733544,-0.000284704939134947,-0.00163525138347697,0.000247398438074091,-0.00365704065243585,-0.00326562766792292,0.000281826684894549,0.00023837733630443,0.000211733320269838,6.98960356086581e-05,-7.37826877348108e-06,-0.000286428098623837,-0.000594146556695932,2425,0.322207231839541,0.821132976904813,7.275,0.145540707733567,13.8574164555715
0.000374686732476967,0.000576803592220549,1.50022086509759e-07,4.83799930325194e-07,0.00105295069957512,0.000304895387642296,0.0959167668120027,0.113205576119585,0.281130427835085,0.000549481441526526,1.2210325964498,0.370156560013846,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.000139636123372448,0.0844744627957439,0.583301607946873,0.00105295069957512,0.000479959880427482,-0.000263375967021001,-0.0016256828067917,0.000249540969563386,-0.00367820192222592,-0.00332191298157288,0.000304895387642296,0.000285279546175962,0.000286847628707322,0.000135045530575398,2.91321656388314e-05,-0.000296648659862836,-0.000742842604282941,2450,0.322207231839541,0.821132976904813,7.35,0.147422187749661,13.8026001755059
0.000383979843465156,0.000576803592220549,1.50120054034067e-07,4.83799930325194e-07,0.00107208598417193,0.000266086746927526,0.0973520192156401,0.113205576119585,0.281130427835085,0.000550739626159511,1.2210325964498,0.370673361889843,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.000118075708075525,0.0844744627957439,0.583301607946873,0.00107208598417193,0.000502966403762308,-0.000233480498028229,-0.00160330445585604,0.000254270691349361,-0.00369947308937089,-0.00338746351272738,0.000266086746927526,0.000285478370841179,0.000373193823758131,0.000287770761238988,4.95261352737281e-05,-0.000274715647382417,-0.000860358353067342,2475,0.322207231839541,0.821132976904813,7.425,0.14935659462958,13.8460668936969
0.000392048875026744,0.000576803592220549,1.50522719047077e-07,4.83799930325194e-07,0.00108749654051035,0.000207379797928644,0.0987934715568432,0.113205576119585,0.281130427835085,0.000550418961968952,1.2210325964498,0.371015696063084,0.000475228403315877,0.000606071886332551,0.000189909976892102,9.36238792579125e-05,0.0844744627957439,0.583301607946873,0.00108749654051035,0.000519630713353094,-0.00021977231962486,-0.00158042091722457,0.000257907342365415,-0.00371456691769944,-0.00345807661895711,0.000207379797928644,0.000233508504789163,0.000174207528545767,0.000291816215346886,4.64595346229816e-05,-0.000214000424125408,-0.000940839538137549,2500,0.322207231839541,0.821132976904813,7.5,0.151359488143305,13.6411982083063
0.00039788790403927,0.000576803592220549,1.50767886765269e-07,4.83799930325194e-07,0.00110189154441085,0.000205382308432038,0.100260412865496,0.113205576119585,0.281130427835085,0.000509076910086469,1.2210325964498,0.370845931973322,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.58683207550106e-05,0.0844744627957439,0.583301607946873,0.00110189154441085,0.000538560088329153,-0.000221507754033788,-0.00155737644116894,0.000256468928800691,-0.00373161994083559,-0.00353431531377848,0.000205382308432038,0.00024460887083437,1.53449568236304e-05,0.000313392602679804,-9.94503263535684e-06,-0.000236371376574849,-0.00099581676840529,2525,0.322207231839541,0.821132976904813,7.575,0.153455078725483,13.6245155886155
0.000402466566367148,0.000576803592220549,1.51014607868781e-07,4.83799930325194e-07,0.00111932284450471,0.000229270641412073,0.101767748173687,0.113205576119585,0.281130427835085,0.000460510578955899,1.2210325964498,0.37087201925754,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.025060890332e-05,0.0844744627957439,0.583301607946873,0.00111932284450471,0.000548037905328237,-0.00022302102916245,-0.00153368842377579,0.000250170921891922,-0.00375439278503889,-0.00361117549413439,0.000229270641412072,0.000118948208123812,-2.79696306709784e-05,0.000308312567628687,-7.33240710060555e-05,-0.000305435436811291,-0.00102223755212267,2550,0.322207231839541,0.821132976904813,7.65,0.155554213676446,13.7546294666672
0.000407369851398311,0.000576803592220549,1.51553057844115e-07,4.83799930325194e-07,0.00112899769345803,0.000114820258947125,0.103234109648089,0.113205576119585,0.281130427835085,0.000445909929343181,1.2210325964498,0.370654386029549,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.96395639226038e-05,0.0844744627957439,0.583301607946873,0.00112899769345803,0.000553363472165319,-0.000233197855810416,-0.00151662228954694,0.000249661934349573,-0.00378829424363139,-0.0036865002610435,0.000114820258947125,9.20966643318757e-05,-0.000117323700932771,0.000219866994173563,-3.10775527481568e-06,-0.000440574043981487,-0.00100078720457848,2575,0.322207231839541,0.821132976904813,7.725,0.15759467762705,13.7625471110084
0.00041284065350564,0.000576803592220549,1.52910948208685e-07,4.83799930325194e-07,0.00112957574674668,2.91728849304664e-05,0.104754935036722,0.113205576119585,0.281130427835085,0.000420919807432564,1.2210325964498,0.370345989567503,0.000475228403315877,0.000606071886332551,0.000189909976892102,7.10533458545089e-05,0.0844744627957439,0.583301607946873,0.00112957574674668,0.000565813771589837,-0.000237694472789027,-0.00150564598630718,0.000252525623194335,-0.00383083518245811,-0.00375347891732099,2.91728849304664e-05,0.000151409936836418,-6.20133439040557e-05,0.000163141408554462,2.98405165359297e-05,-0.000558460252606417,-0.00089989679062162,2600,0.322207231839541,0.821132976904813,7.8,0.159409012667498,13.6509319951228
0.000417755859322089,0.000576803592220549,1.53582187988406e-07,4.83799930325194e-07,0.00112960954607939,1.8391768967755e-06,0.10625766215456,0.113205576119585,0.281130427835085,0.000381449805711529,1.2210325964498,0.369784275423011,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.22896687552172e-05,0.0844744627957439,0.583301607946873,0.00112960954607939,0.000580557477327083,-0.000239626525838078,-0.00149048425005377,0.000258799246882838,-0.00387237116037748,-0.00381269412838839,1.8391768967755e-06,0.000191956695685266,-4.2415003193042e-05,0.000202047620095999,0.000100573477244288,-0.000549204485712128,-0.000789427014973608,2625,0.322207231839541,0.821132976904813,7.875,0.160970255503416,13.644129728787
0.00042226699917472,0.000576803592220549,1.54678055479555e-07,4.83799930325194e-07,0.00112490268793563,-5.87334386412459e-05,0.107741631521424,0.113205576119585,0.281130427835085,0.000392173062079882,1.2210325964498,0.368814420211544,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.85979899822922e-05,0.0844744627957439,0.583301607946873,0.00112490268793563,0.000595806267129227,-0.000238373786776234,-0.00147209862002329,0.000274468675787544,-0.0039155162766695,-0.00386878113848675,-5.87334386412459e-05,0.000203319457385597,2.68760666934152e-05,0.000249297046220495,0.000192162145040663,-0.000572077381712174,-0.000771235583953335,2650,0.322207231839541,0.821132976904813,7.95,0.161893466099298,13.6958488104206
0.000426059520791764,0.000576803592220549,1.55793181028758e-07,4.83799930325194e-07,0.0011126822990727,-0.000170891348986213,0.109267533059603,0.113205576119585,0.281130427835085,0.000424432920464459,1.2210325964498,0.367761663495962,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.97477156066336e-05,0.0844744627957439,0.583301607946873,0.0011126822990727,0.00061257324249927,-0.000227938596448375,-0.00144625251086928,0.000283976064727867,-0.00395695724484447,-0.00393088254464619,-0.000170891348986213,0.000227767343540894,0.000119274438757488,0.000326355711148781,0.000110256586069247,-0.000551626491185526,-0.000825272981501801,2675,0.322207231839541,0.821132976904813,8.025,0.16214910225565,13.6808433012742
0.000429479587226227,0.000576803592220549,1.56822452048545e-07,4.83799930325194e-07,0.00108500930013732,-0.000359275659670131,0.110788494160738,0.113205576119585,0.281130427835085,0.000447184055166915,1.2210325964498,0.366584270286075,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.33749631102117e-05,0.0844744627957439,0.583301607946873,0.00108500930013732,0.000629012546518332,-0.000228023050534468,-0.00141521565092857,0.000283237871835625,-0.00399655206079868,-0.00399161965090471,-0.000359275659670131,0.000219630254632069,-7.32507074374913e-06,0.000412442334791417,1.23179913425927e-05,-0.000533535012907425,-0.000805046601741131,2700,0.322207231839541,0.821132976904813,8.1,0.161716047764654,13.6853799811115
0.000434509129421443,0.000576803592220549,1.59193517872898e-07,4.83799930325194e-07,0.0010479396741946,-0.000483103719939766,0.11233635191185,0.113205576119585,0.281130427835085,0.000452630770494043,1.2210325964498,0.364885094608409,0.000475228403315877,0.000606071886332551,0.000189909976892102,8.17333080081789e-05,0.0844744627957439,0.583301607946873,0.0010479396741946,0.000644164703435242,-0.000235343831734997,-0.00137520276691643,0.000284298992339708,-0.00403840797677118,-0.00405393671022347,-0.000483103719939766,0.000208683117550387,-7.34593659878718e-05,0.000530936182836839,1.57814783387142e-05,-0.000565333571488556,-0.000833202498413219,2725,0.322207231839541,0.821132976904813,8.175,0.160603268733065,13.7390444060251
0.000443597466746902,0.000576803592220549,1.61813043022827e-07,4.83799930325194e-07,0.00100380710744677,-0.000586420987592037,0.113891579601898,0.113205576119585,0.281130427835085,0.000456895904369086,1.2210325964498,0.363216143598846,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.000122926042179843,0.0844744627957439,0.583301607946873,0.00100380710744677,0.000658958358359584,-0.00022975723920146,-0.00132531586396986,0.00029418957597336,-0.00408853975275103,-0.00412450236759224,-0.000586420987592037,0.000202742539480049,5.78766669053847e-05,0.000650120550922768,0.000130463623766587,-0.000655529047932887,-0.000949644627069886,2750,0.322207231839541,0.821132976904813,8.25,0.158976623990885,13.8239886452317
0.000450768177227777,0.000576803592220549,1.63954527284719e-07,4.83799930325194e-07,0.000961812670975449,-0.000548429429015848,0.115464203467464,0.113205576119585,0.281130427835085,0.00044769389966077,1.2210325964498,0.361422777027316,0.000475228403315877,0.000606071886332551,0.000189909976892102,7.39691071917057e-05,0.0844744627957439,0.583301607946873,0.000961812670975449,0.000667697134847853,-0.000229009655003491,-0.00126403781698268,0.000307059791751584,-0.00413336896344295,-0.00420778734453558,-0.000548429429015848,0.000119016031298578,-1.47066857537591e-07,0.000820722197172622,0.000156316918317211,-0.000586348839710791,-0.00110000050623776,2775,0.322207231839541,0.821132976904813,8.325,0.156561325756461,13.7098586326118
0.000455592358138853,0.000576803592220549,1.6517025157198e-07,4.83799930325194e-07,0.000923650224600681,-0.000518501247396566,0.117008758377732,0.113205576119585,0.281130427835085,0.000422143733324313,1.2210325964498,0.359326388090328,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.49833613327456e-05,0.0844744627957439,0.583301607946873,0.000923650224600681,0.000675441991303923,-0.000232746040196085,-0.00119999664290212,0.000315724097211072,-0.00417588069332667,-0.00430693066392051,-0.000518501247396566,0.000115357087880416,-3.71700720315952e-05,0.000824017792486289,0.000125408576731091,-0.000581736389419131,-0.00130502256187645,2800,0.322207231839541,0.821132976904813,8.4,0.153066448394396,13.6590399794303
0.000459237863633857,0.000576803592220549,1.66559770162212e-07,4.83799930325194e-07,0.000874130234329477,-0.000658954749666997,0.118561908271251,0.113205576119585,0.281130427835085,0.000425397919020335,1.2210325964498,0.357338928586663,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.65713841831292e-05,0.0844744627957439,0.583301607946873,0.000874130234329477,0.000683523504135892,-0.000234274293779374,-0.00114636216897147,0.000329475606507754,-0.00423240812276933,-0.00440617730818813,-0.000658954749666997,0.000103054839440938,-1.24274989813648e-05,0.00071327011623985,0.000169638934003468,-0.000751428368207857,-0.00130075277649484,2825,0.322207231839541,0.821132976904813,8.475,0.148416474621057,13.6391369520584
0.000462519022336836,0.000576803592220549,1.67065843489057e-07,4.83799930325194e-07,0.000820624390034571,-0.000697431686574547,0.12011842260504,0.113205576119585,0.281130427835085,0.000419500114670958,1.2210325964498,0.355648455914431,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.14766181985646e-05,0.0844744627957439,0.583301607946873,0.000820624390034571,0.000687383270289239,-0.00022926202679574,-0.00109641608363916,0.00033661711907422,-0.00429390765240386,-0.00450279670687462,-0.000697431686574547,6.49830671720091e-05,5.23519551033632e-05,0.000679965223215567,9.65423747427096e-05,-0.000784280058292041,-0.00128614753222739,2850,0.322207231839541,0.821132976904813,8.55,0.14331168263683,13.6103907567062
0.000465386079128667,0.000576803592220549,1.67585945011218e-07,4.83799930325194e-07,0.000768504590253336,-0.000694309015457538,0.121716251477591,0.113205576119585,0.281130427835085,0.000406825756549042,1.2210325964498,0.353553324981503,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.47728398101104e-05,0.0844744627957439,0.583301607946873,0.000768504590253336,0.000694864709246465,-0.000232623614043082,-0.00104764435890389,0.000341088361256927,-0.00434145671590442,-0.00459801938557719,-0.000694309015457538,9.22993573606185e-05,-3.55327339101107e-05,0.000643142554601534,5.99765682282974e-05,-0.000650041876181027,-0.0012751688380384,2875,0.322207231839541,0.821132976904813,8.625,0.13855668850011,13.6330033893777
0.000468036030884408,0.000576803592220549,1.69854421932973e-07,4.83799930325194e-07,0.000709354052970187,-0.000789346158722938,0.123275207154891,0.113205576119585,0.281130427835085,0.000394848069985853,1.2210325964498,0.351229804862533,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.78418585443543e-05,0.0844744627957439,0.583301607946873,0.000709354052970187,0.000701930697935746,-0.000236484119563489,-0.00100218216265536,0.000343094485933872,-0.00438695133143213,-0.00468887824349694,-0.000789346158722938,9.58392799182387e-05,-5.28923887564908e-05,0.000610708622932553,2.15745655557466e-05,-0.00061384933488521,-0.00121808296552099,2900,0.322207231839541,0.821132976904813,8.7,0.134359673786667,13.6789703645513
0.000471238216348312,0.000576803592220549,1.71925419906374e-07,4.83799930325194e-07,0.00064301079482174,-0.000887838752843715,0.124882375629122,0.113205576119585,0.281130427835085,0.000376213313228127,1.2210325964498,0.349189229877077,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.67914294800257e-05,0.0844744627957439,0.583301607946873,0.00064301079482174,0.000704835646248744,-0.000240955653200932,-0.000956855833583854,0.000341296360425693,-0.0044309971230328,-0.00477555098099869,-0.000887838752843715,3.9605623479317e-05,-6.26338890282568e-05,0.000611749104860919,-1.36677983150194e-05,-0.000581571461433343,-0.00115344380910727,2925,0.322207231839541,0.821132976904813,8.775,0.130846190555468,13.6245793363044
0.000474431207019313,0.000576803592220549,1.74878620714772e-07,4.83799930325194e-07,0.00056663579295616,-0.00100069231056842,0.126502981372983,0.113205576119585,0.281130427835085,0.00036859656182515,1.2210325964498,0.346707816361618,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.86381960618394e-05,0.0844744627957439,0.583301607946873,0.00056663579295616,0.000707350834093702,-0.000250132295426986,-0.000913815305319434,0.000335461823701217,-0.00446676642823262,-0.00486348439906083,-0.00100069231056842,3.11088072200913e-05,-0.000122599817110612,0.000575349293180819,-7.1093861736718e-05,-0.000488083624341903,-0.00118800536372112,2950,0.322207231839541,0.821132976904813,8.85,0.127811569265105,13.6377786445962
0.000477320503906255,0.000576803592220549,1.7678890330949e-07,4.83799930325194e-07,0.000486964603718146,-0.0010626677802037,0.12813228187459,0.113205576119585,0.281130427835085,0.000387418118559669,1.2210325964498,0.343922740707135,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.83170382135185e-05,0.0844744627957439,0.583301607946873,0.000486964603718146,0.000708535636201367,-0.000263321953227539,-0.000869676732444817,0.000330746611578739,-0.00449504054529742,-0.00495791381309867,-0.0010626677802037,1.8083801318073e-05,-0.000167453486152742,0.000578912560577052,-5.37069389247203e-05,-0.000389185626084024,-0.00125411828064073,2975,0.322207231839541,0.821132976904813,8.925,0.125162611549159,13.7983003726947
0.000480034456831538,0.000576803592220549,1.78125927958087e-07,4.83799930325194e-07,0.000407837758700355,-0.00105179465576549,0.129763202638644,0.113205576119585,0.281130427835085,0.000422807923314118,1.2210325964498,0.341164296678732,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.44547612833697e-05,0.0844744627957439,0.583301607946873,0.000407837758700355,0.000713407352853754,-0.00027007330703418,-0.000832382932813518,0.000334354053715139,-0.00452011344613482,-0.00505562882887267,-0.00105179465576549,7.33308347226046e-05,-9.16415003517895e-05,0.000501575884431228,5.32830394665151e-05,-0.000339518010825512,-0.00129353900943583,3000,0.322207231839541,0.821132976904813,9,0.122731354473618,13.9465949831157
0.000482633614723561,0.000576803592220549,1.79290284547558e-07,4.83799930325194e-07,0.000324874088889939,-0.00110389327224989,0.131402260378494,0.113205576119585,0.281130427835085,0.00047635663589942,1.2210325964498,0.3381793170063,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.47052633219308e-05,0.0844744627957439,0.583301607946873,0.000324874088889939,0.000722541413136191,-0.000282657750580883,-0.000796834110778555,0.000345510080338126,-0.00454114602512431,-0.00514902152924201,-0.00110389327224989,0.000115690299142686,-0.000155569526972937,0.000482522053296474,0.000129114566904682,-0.000300640969376559,-0.00123467432975635,3025,0.322207231839541,0.821132976904813,9.075,0.120551959934271,14.0642135845636
0.000485033255375799,0.000576803592220549,1.81658109498397e-07,4.83799930325194e-07,0.000243029272507613,-0.00107980841313814,0.133036258304667,0.113205576119585,0.281130427835085,0.000503930707330681,1.2210325964498,0.33509049909298,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.83196519813347e-05,0.0844744627957439,0.583301607946873,0.000243029272507613,0.000736892440836797,-0.00028875932546472,-0.000758419609249101,0.000358018490962706,-0.00457534772005101,-0.00523910402271209,-0.00107980841313814,0.000191276358831014,-9.13543577968473e-05,0.000516690278681453,0.000170904585388923,-0.000448422125884689,-0.00122279022983072,3050,0.322207231839541,0.821132976904813,9.15,0.118523403347319,14.0656755991757
0.00048693176356294,0.000576803592220549,1.83125098787317e-07,4.83799930325194e-07,0.00016025492512172,-0.00108516765973481,0.134715641220606,0.113205576119585,0.281130427835085,0.000490161415372459,1.2210325964498,0.3316196672084,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.37101541131596e-05,0.0844744627957439,0.583301607946873,0.00016025492512172,0.000751847707976601,-0.000290781554695446,-0.000709673893120346,0.00037371536087282,-0.00461879575800001,-0.00533848698741803,-0.00108516765973481,0.000204257031406535,-3.29825913863505e-05,0.000635607674798408,0.000211038425357001,-0.000570900050864405,-0.00132891291229449,3075,0.322207231839541,0.821132976904813,9.225,0.11670017315795,14.1118337155174
0.000488584920924364,0.000576803592220549,1.84141517223883e-07,4.83799930325194e-07,8.73885366131433e-05,-0.000988496364454675,0.136374719248148,0.113205576119585,0.281130427835085,0.000479428494281049,1.2210325964498,0.328395322749254,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.16001307844139e-05,0.0844744627957439,0.583301607946873,8.73885366131433e-05,0.000779131817522724,-0.000295402198980561,-0.000656497940006246,0.000389618431832169,-0.00466478249320262,-0.00544483266158138,-0.000988496364454675,0.000358101893346119,-5.5035003707228e-05,0.000695492541387793,0.000197237797210478,-0.00059882949750864,-0.00139504712461813,3100,0.322207231839541,0.821132976904813,9.3,0.114988847082118,14.0817620582738
0.000490241792258505,0.000576803592220549,1.84959556751869e-07,4.83799930325194e-07,1.98072169053942e-05,-0.000915835098414154,0.138045729716648,0.113205576119585,0.281130427835085,0.000486158508115332,1.2210325964498,0.325194024413838,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.23277612430086e-05,0.0844744627957439,0.583301607946873,1.98072169053942e-05,0.00081331702277488,-0.000289247906429533,-0.000612375660653142,0.000399878230915446,-0.00470668971761552,-0.00554859785064804,-0.000915835098414154,0.000439144070333302,8.39357311558986e-05,0.000587179284643324,0.000152411062930843,-0.000564091693786475,-0.00138887440201455,3125,0.322207231839541,0.821132976904813,9.375,0.113491118913735,14.1189085032783
0.000491920492460855,0.000576803592220549,1.86414584307147e-07,4.83799930325194e-07,-5.66143503915673e-05,-0.00100945362442639,0.139724981919071,0.113205576119585,0.281130427835085,0.000492802228909415,1.2210325964498,0.321884811724393,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.22918056923954e-05,0.0844744627957439,0.583301607946873,-5.66143503915673e-05,0.000848730434682293,-0.000282251779429571,-0.000565593787909633,0.000418452941397073,-0.00474924557567832,-0.00565897918366599,-0.00100945362442639,0.000473760904410665,5.52936433809913e-05,0.000638929080099037,0.000240853959451193,-0.000571017943224363,-0.00145883989221031,3150,0.322207231839541,0.821132976904813,9.45,0.112072101629664,14.1543897547078
0.0004936131763938,0.000576803592220549,1.87712744857809e-07,4.83799930325194e-07,-0.000130778278845217,-0.000989372660702848,0.14143118352982,0.113205576119585,0.281130427835085,0.00050662405800719,1.2210325964498,0.318082101945949,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.27978345669561e-05,0.0844744627957439,0.583301607946873,-0.000130778278845217,0.000893253169963747,-0.000289945395518895,-0.000511698123899915,0.000436252036088318,-0.00479959319900686,-0.00576912007030179,-0.000989372660702848,0.000586269180556363,-8.57373287802675e-05,0.000690146693239893,0.000234819428835789,-0.000678767874811175,-0.00148659298367237,3175,0.322207231839541,0.821132976904813,9.525,0.110714982428148,14.1948694499247
0.00049527874939475,0.000576803592220549,1.89394054586557e-07,4.83799930325194e-07,-0.000208113605364461,-0.00101643232291699,0.143097410205516,0.113205576119585,0.281130427835085,0.000525622549189101,1.2210325964498,0.314172646943753,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.1752925068362e-05,0.0844744627957439,0.583301607946873,-0.000208113605364461,0.000947467427038147,-0.000302676851502102,-0.000471154751687668,0.000451076098827858,-0.00485956282927344,-0.00588587891032581,-0.00101643232291699,0.000707761156161208,-0.00014703230254287,0.000551832829839405,0.000206167775236235,-0.000777916552690968,-0.001550448736353,3200,0.322207231839541,0.821132976904813,9.6,0.109437865606757,14.2353583334827
0.000496864408992891,0.000576803592220549,1.90381078278537e-07,4.83799930325194e-07,-0.000281184335382788,-0.000988187649029038,0.144794037385921,0.113205576119585,0.281130427835085,0.00051197796963156,1.2210325964498,0.310473051116743,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.103975623269e-05,0.0844744627957439,0.583301607946873,-0.000281184335382788,0.00100298546827081,-0.000314866043009966,-0.000432465035391625,0.000468513714757079,-0.00492026931802962,-0.00600665152158794,-0.000988187649029038,0.000730054584920785,-0.000171408872171819,0.000520414656145424,0.000228373408865883,-0.000816073767837986,-0.0016039141839284,3225,0.322207231839541,0.821132976904813,9.675,0.108226306932505,14.205063669903
0.000498550701922111,0.000576803592220549,1.91218770218971e-07,4.83799930325194e-07,-0.000354876982867581,-0.000990778414587858,0.14651490751991,0.113205576119585,0.281130427835085,0.000509486015209447,1.2210325964498,0.306806032265073,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.42710489610914e-05,0.0844744627957439,0.583301607946873,-0.000354876982867581,0.00105418464340766,-0.00033231005020761,-0.000391310926821447,0.000474029168072845,-0.00497961742270012,-0.00612904946378524,-0.000990778414587858,0.000698865767257587,-0.000228410081479387,0.000543700762881375,8.19621580635097e-05,-0.000777216651279919,-0.00162897088255954,3250,0.322207231839541,0.821132976904813,9.75,0.10690051801512,14.1894830184898
0.0005005699749827,0.000576803592220549,1.92241266813063e-07,4.83799930325194e-07,-0.000440584049812687,-0.00113202585751673,0.148222451136851,0.113205576119585,0.281130427835085,0.000548940063869389,1.2210325964498,0.302383456786113,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.95977235392777e-05,0.0844744627957439,0.583301607946873,-0.000440584049812687,0.00111127441693901,-0.000351680435752957,-0.000351322693851239,0.000472297523463486,-0.00504211726582521,-0.00625399371333083,-0.00113202585751673,0.00076092148703837,-0.000246508945249621,0.000540669805784384,-1.57231743715377e-05,-0.000855008650237936,-0.00167880769864766,3275,0.322207231839541,0.821132976904813,9.825,0.105470232946494,14.3470935081359
0.000502737508494786,0.000576803592220549,1.95488530866587e-07,4.83799930325194e-07,-0.000526956520101441,-0.00114334176514013,0.149914335096226,0.113205576119585,0.281130427835085,0.000599000061010933,1.2210325964498,0.298344038201138,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.65553837411555e-05,0.0844744627957439,0.583301607946873,-0.000526956520101441,0.00117316517561966,-0.0003600772359176,-0.000310506720961374,0.000466600154940713,-0.00511610066289164,-0.00638399235473156,-0.00114334176514013,0.00081892340254067,-0.00012104391884733,0.000535531023183671,-6.19816744758283e-05,-0.00095705250499422,-0.00171210390778868,3300,0.322207231839541,0.821132976904813,9.9,0.103950874155063,14.3814830362859
0.000504495872603971,0.000576803592220549,1.97779860483502e-07,4.83799930325194e-07,-0.000612168033815443,-0.00113323555758031,0.151626537984811,0.113205576119585,0.281130427835085,0.00059029058795822,1.2210325964498,0.294145877768221,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.14472291969775e-05,0.0844744627957439,0.583301607946873,-0.000612168033815443,0.001240084047823,-0.000368527919200399,-0.000272780064224629,0.000460512482061824,-0.00517796275574275,-0.00650972407430878,-0.00113323555758031,0.000876294235279933,-0.000120465369716892,0.000510582683358449,-7.84662332686399e-05,-0.000832258807954975,-0.00167712891942386,3325,0.322207231839541,0.821132976904813,9.975,0.102351693840458,14.3281500079682
0.000506146256975153,0.000576803592220549,1.98588540306789e-07,4.83799930325194e-07,-0.000697527383926816,-0.00115601868839867,0.153374305326575,0.113205576119585,0.281130427835085,0.00056276534173927,1.2210325964498,0.289810249940522,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.2486965863802e-05,0.0844744627957439,0.583301607946873,-0.000697527383926816,0.00129934536816662,-0.000378005047733789,-0.000237100205513259,0.00045968278464566,-0.00523678993077199,-0.00663810483428153,-0.00115601868839867,0.000792334858394795,-0.00013328932923115,0.000465521246927129,-3.93277339307885e-06,-0.000794550293795179,-0.00172127477319702,3350,0.322207231839541,0.821132976904813,10.05,0.10053987785178,14.2047727764453
0.000507904909920095,0.000576803592220549,2.00476631879581e-07,4.83799930325194e-07,-0.000790555927659521,-0.0012212701747069,0.155093043764837,0.113205576119585,0.281130427835085,0.00052581242979188,1.2210325964498,0.285306560618089,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.55577909790989e-05,0.0844744627957439,0.583301607946873,-0.000790555927659521,0.0013549503174541,-0.00038752690644788,-0.000208162372194365,0.000458876168135706,-0.00529274962001179,-0.00677907910782015,-0.0012212701747069,0.000746519257520915,-0.000128316819715397,0.000402434460403241,-2.08543819964475e-05,-0.000734718827756025,-0.00187543606462052,3375,0.322207231839541,0.821132976904813,10.125,0.0985650693895287,14.2861980066945
0.000510288994458335,0.000576803592220549,2.01551352245414e-07,4.83799930325194e-07,-0.000881359795073098,-0.00121667119770067,0.156835902465676,0.113205576119585,0.281130427835085,0.000541642957930798,1.2210325964498,0.280732222046352,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.69694916845362e-05,0.0844744627957439,0.583301607946873,-0.000881359795073098,0.00141074119839025,-0.000403349830607474,-0.000182058244932848,0.00046545197170283,-0.00533686311308565,-0.00692871226065878,-0.00121667119770067,0.00076015696034948,-0.000204913560405062,0.000331017156973548,9.43258646186596e-05,-0.000595708175791524,-0.00197523613783868,3400,0.322207231839541,0.821132976904813,10.2,0.0964601528847259,14.3455255860404
0.000513272538206262,0.000576803592220549,2.02090902967576e-07,4.83799930325194e-07,-0.000969782075353279,-0.00117343432442893,0.15854801832933,0.113205576119585,0.281130427835085,0.000580648637211953,1.2210325964498,0.275920015017139,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.03091669440426e-05,0.0844744627957439,0.583301607946873,-0.000969782075353279,0.00147270399573299,-0.000418555056535686,-0.000161341918468727,0.000479415886737404,-0.00537268784121588,-0.00707733114014493,-0.00117343432442893,0.000803312240830293,-0.000211152469867265,0.00030547000345106,0.00017430690855987,-0.000490984453057569,-0.00199164009838686,3425,0.322207231839541,0.821132976904813,10.275,0.0941465261517903,14.3796979589931
0.000516008777628137,0.000576803592220549,2.02348844744748e-07,4.83799930325194e-07,-0.001055184103512,-0.00113914349856213,0.160276802376809,0.113205576119585,0.281130427835085,0.000601690295521085,1.2210325964498,0.270937794077314,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.4215006720946e-05,0.0844744627957439,0.583301607946873,-0.001055184103512,0.00153286281637722,-0.0004270729242253,-0.000133420121507688,0.000496840519234881,-0.00541203569003846,-0.00723823137750818,-0.00113914349856213,0.000809288982138187,-0.000104999894290588,0.000341656821015092,0.000222471081380898,-0.000532487999941877,-0.00213514526898682,3450,0.322207231839541,0.821132976904813,10.35,0.0915645394796359,14.340116123116
0.00051901673317466,0.000576803592220549,2.03428100570158e-07,4.83799930325194e-07,-0.00114434823025284,-0.00118642201849961,0.162053337672738,0.113205576119585,0.281130427835085,0.000617997237678999,1.2210325964498,0.266259036540215,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.6947008275618e-05,0.0844744627957439,0.583301607946873,-0.00114434823025284,0.00159131230121215,-0.000424228832978947,-0.00012096637148227,0.000511742723448341,-0.00545482440404082,-0.00739998622729876,-0.00118642201849961,0.000767979469976033,2.33636439175883e-05,0.000181348039274322,0.00019697733517033,-0.000556688750052544,-0.00215301392658653,3475,0.322207231839541,0.821132976904813,10.425,0.0886701203237022,14.4305119323628
0.000521910106649271,0.000576803592220549,2.04228615106406e-07,4.83799930325194e-07,-0.00123303954004709,-0.00118004938974494,0.163812963078734,0.113205576119585,0.281130427835085,0.0006476276659075,1.2210325964498,0.261279936235756,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.32971351128335e-05,0.0844744627957439,0.583301607946873,-0.00123303954004709,0.00164515881375167,-0.000421568298250668,-0.000118099107993654,0.000526434886831073,-0.00549326169320064,-0.00756279339350258,-0.00118004938974494,0.000740131472743678,4.2553149060566e-05,5.62391526189862e-05,0.000196709894398973,-0.000527882667450143,-0.0021713343452092,3500,0.322207231839541,0.821132976904813,10.5,0.0855642414981357,14.5341409181476
0.000525375786820737,0.000576803592220549,2.04727116166835e-07,4.83799930325194e-07,-0.00131370884241048,-0.00108472297850634,0.16560371590634,0.113205576119585,0.281130427835085,0.000641392989996294,1.2210325964498,0.256232120022912,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.14283687032715e-05,0.0844744627957439,0.583301607946873,-0.00131370884241048,0.00170513548469674,-0.000422893047418001,-0.000122142957093454,0.00055610238717973,-0.00553474886659623,-0.00772710389046998,-0.00108472297850634,0.0007862156802386,-2.36480274064357e-05,-5.58100994700431e-05,0.000384356295020409,-0.000551467186634879,-0.0021951559953483,3525,0.322207231839541,0.821132976904813,10.575,0.082363824231687,14.5949796389502
0.000528048438723305,0.000576803592220549,2.05605827063441e-07,4.83799930325194e-07,-0.0013980575801938,-0.00112435293320225,0.16739983151123,0.113205576119585,0.281130427835085,0.000652326901920219,1.2210325964498,0.251137026739251,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.12426238564721e-05,0.0844744627957439,0.583301607946873,-0.0013980575801938,0.00176325547440736,-0.000433121055815438,-0.000133404783922386,0.000588438724424869,-0.00557437538004001,-0.00789199689058061,-0.00112435293320225,0.000783523981007928,-0.000125243209721356,-0.000144007643589609,0.000413583214314824,-0.000528539220277252,-0.0021910492391421,3550,0.322207231839541,0.821132976904813,10.65,0.0792134809436687,14.624584194579
0.000530122851900347,0.000576803592220549,2.06015447313589e-07,4.83799930325194e-07,-0.00148560978120555,-0.00115723406783131,0.169183931843295,0.113205576119585,0.281130427835085,0.000692013139731158,1.2210325964498,0.245991630062752,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.48371903477582e-05,0.0844744627957439,0.583301607946873,-0.00148560978120555,0.00181927546840456,-0.000442695694237755,-0.000150197051751442,0.000614382479232299,-0.00561361364709213,-0.00806044210113818,-0.00115723406783131,0.000752191798529936,-0.000123697245378698,-0.000221564053056232,0.000351925924137345,-0.000527342310925262,-0.00225317283569988,3575,0.322207231839541,0.821132976904813,10.725,0.0761275135162996,14.7301444829339
0.000531844154563573,0.000576803592220549,2.08214951165811e-07,4.83799930325194e-07,-0.00156763666895465,-0.00110598717684638,0.170945573550054,0.113205576119585,0.281130427835085,0.00073203003661451,1.2210325964498,0.240866221226278,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.16128009434572e-05,0.0844744627957439,0.583301607946873,-0.00156763666895465,0.00188377125492976,-0.000452130373435586,-0.000170864425673849,0.000643039605213656,-0.00565099334275102,-0.00823920082920518,-0.00110598717684638,0.000851886936202486,-0.000125353135334775,-0.000272619262905367,0.000384371725867023,-0.000495154671143464,-0.00237568905095198,3600,0.322207231839541,0.821132976904813,10.8,0.0731225801013522,14.693284845736
0.000533454551678504,0.000576803592220549,2.09696048367621e-07,4.83799930325194e-07,-0.00165705938801091,-0.00118678758649951,0.172722141501499,0.113205576119585,0.281130427835085,0.000728327692163365,1.2210325964498,0.235559513735826,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.21392307128666e-05,0.0844744627957439,0.583301607946873,-0.00165705938801091,0.0019459674861228,-0.000464175870103537,-0.000194395083133356,0.000679785771949923,-0.00568793070612465,-0.00841992494986027,-0.00118678758649951,0.000825298149236982,-0.000158913017394459,-0.000308058244802149,0.000483309491092102,-0.000501269880117687,-0.00239004509248293,3625,0.322207231839541,0.821132976904813,10.875,0.0702349994328725,14.5812441607337
0.00053527594811453,0.000576803592220549,2.10628366446412e-07,4.83799930325194e-07,-0.00174992700573462,-0.00122670591270197,0.174525616604136,0.113205576119585,0.281130427835085,0.000705993831700143,1.2210325964498,0.230074779762787,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.61707146725957e-05,0.0844744627957439,0.583301607946873,-0.00174992700573462,0.00201028859725274,-0.000476256848885002,-0.000214732345096347,0.000724846333028902,-0.00572704697688529,-0.00859212973075809,-0.00122670591270197,0.00084773388391496,-0.000147113463731763,-0.000266878230819939,0.000584237026666356,-0.000513238069606426,-0.00230275859405331,3650,0.322207231839541,0.821132976904813,10.95,0.0673437004323767,14.5645074488762
0.000537285407961907,0.000576803592220549,2.11307422504626e-07,4.83799930325194e-07,-0.00183779980940184,-0.00116019165294916,0.176353790164229,0.113205576119585,0.281130427835085,0.000713759807406564,1.2210325964498,0.22468947509001,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.56235527977479e-05,0.0844744627957439,0.583301607946873,-0.00183779980940184,0.00206945663188402,-0.000488680425080972,-0.000227676153296001,0.000761026141995702,-0.00576814038980793,-0.00875780060758044,-0.00116019165294916,0.000811720567844623,-0.000182640698944908,-0.000168478092525398,0.000473608717897557,-0.000559258742294009,-0.00221629756937664,3675,0.322207231839541,0.821132976904813,11.025,0.064432054033628,14.6386352761311
0.000539018072475801,0.000576803592220549,2.13986723677194e-07,4.83799930325194e-07,-0.00191908319268712,-0.00109433629410928,0.178160044248617,0.113205576119585,0.281130427835085,0.000712448460853343,1.2210325964498,0.219198219692603,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.04023019792884e-05,0.0844744627957439,0.583301607946873,-0.00191908319268712,0.00213619894570024,-0.000505699556310288,-0.00023361824399089,0.000792306684282671,-0.00580755924320738,-0.00891860661480147,-0.00109433629410928,0.000884317873388299,-0.000210531385729494,-9.25870166368944e-05,0.000431581220278626,-0.000519253303413668,-0.00215205445897977,3700,0.322207231839541,0.821132976904813,11.1,0.0616599513836636,14.5389790883383
0.000540437566590774,0.000576803592220549,2.18051292121125e-07,4.83799930325194e-07,-0.00199968429898971,-0.00108164794060988,0.179976804665243,0.113205576119585,0.281130427835085,0.000714073013817389,1.2210325964498,0.213957794376473,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.84721753577326e-05,0.0844744627957439,0.583301607946873,-0.00199968429898971,0.00220378670444158,-0.000514804129781581,-0.000242553967094492,0.000822384718712385,-0.00584304915947596,-0.00907259840038322,-0.00108164794060988,0.000891953416948863,-0.000124777408663362,-0.000131022247394988,0.00040490413150868,-0.00047422441658346,-0.00205640504745362,3725,0.322207231839541,0.821132976904813,11.175,0.0590623851946121,14.4175312721849
0.000541769395807995,0.000576803592220549,2.21157840115173e-07,4.83799930325194e-07,-0.00207989345768322,-0.00106043049818341,0.181809908029938,0.113205576119585,0.281130427835085,0.000749883977688263,1.2210325964498,0.208313393928041,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.72830616103794e-05,0.0844744627957439,0.583301607946873,-0.00207989345768322,0.00227145877915621,-0.00051847383263827,-0.000260971556624827,0.000855993351416764,-0.00587610673929611,-0.00922569799919678,-0.00106043049818341,0.000899067807847564,-3.91214963531409e-05,-0.000230771632228595,0.000461976588542346,-0.000448779080766168,-0.00206035131339375,3750,0.322207231839541,0.821132976904813,11.25,0.0566173403302564,14.410762854597
0.000543049478433803,0.000576803592220549,2.23576203550789e-07,4.83799930325194e-07,-0.00216349238363209,-0.00111636190344965,0.183659031667767,0.113205576119585,0.281130427835085,0.000779924663696032,1.2210325964498,0.202855195699445,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.74423054865581e-05,0.0844744627957439,0.583301607946873,-0.00216349238363209,0.00233973071529239,-0.000509057289235012,-0.000268789159867675,0.000899665445492501,-0.00590691985845206,-0.00938376274131592,-0.00111636190344965,0.00090935648991361,0.000107499214185584,-0.000111213655355047,0.000576530891273135,-0.00040140085184986,-0.00209730363743967,3775,0.322207231839541,0.821132976904813,11.325,0.054335147559205,14.4216407340902
0.000544352195173061,0.000576803592220549,2.25182599415959e-07,4.83799930325194e-07,-0.00225390801483165,-0.00120552793651065,0.185513200138206,0.113205576119585,0.281130427835085,0.000776673371700651,1.2210325964498,0.197261480323458,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.7212510152239e-05,0.0844744627957439,0.583301607946873,-0.00225390801483165,0.00240653945819736,-0.000493894410160892,-0.000273721535942397,0.000946992891600986,-0.00593264510115062,-0.0095375779510774,-0.00120552793651065,0.000898651769651378,0.000192711608854885,-7.2589525249369e-05,0.000613421266150342,-0.000358871258118979,-0.00204973551239249,3800,0.322207231839541,0.821132976904813,11.4,0.0521828456096746,14.3596975617218
0.000545582152363984,0.000576803592220549,2.26287213628817e-07,4.83799930325194e-07,-0.00234535250414462,-0.0012084537511536,0.187377862555755,0.113205576119585,0.281130427835085,0.000730283415383866,1.2210325964498,0.191509725859796,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.55465104961898e-05,0.0844744627957439,0.583301607946873,-0.00234535250414462,0.00247668018097474,-0.000476564651090267,-0.000276883920764837,0.00098209863782485,-0.00596272783449538,-0.00968527360352811,-0.0012084537511536,0.000910943744816715,0.000232938554541041,-6.19842734280955e-05,0.000468337772805616,-0.00040097136375961,-0.0019768072095977,3825,0.322207231839541,0.821132976904813,11.475,0.0501664305508757,14.2194769475398
0.000546734112596115,0.000576803592220549,2.27877781392198e-07,4.83799930325194e-07,-0.00243656887905442,-0.00121567598697016,0.189237284729402,0.113205576119585,0.281130427835085,0.000686173892055031,1.2210325964498,0.185885034650642,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.55217622334674e-05,0.0844744627957439,0.583301607946873,-0.00243656887905442,0.00253902504349151,-0.000457460795670167,-0.00029260745293372,0.00100759466101023,-0.00598965188247123,-0.00983731410518896,-0.00121567598697016,0.000839146604551153,0.000244174733422517,-0.000201705942162549,0.000381161986230526,-0.000361806202045697,-0.00202687843911201,3850,0.322207231839541,0.821132976904813,11.55,0.0483903085777693,14.2252625297594
0.000547956569767326,0.000576803592220549,2.30028672963677e-07,4.83799930325194e-07,-0.00253029929064427,-0.0012654971680525,0.191107574258027,0.113205576119585,0.281130427835085,0.000740200660081382,1.2210325964498,0.180474517703081,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.6865972557384e-05,0.0844744627957439,0.583301607946873,-0.00253029929064427,0.00259791014669764,-0.000448774056439854,-0.000315678440221261,0.00104204495276398,-0.00601524392871974,-0.0099894496549666,-0.0012654971680525,0.000775137861401147,0.000123369155079715,-0.000289509872805748,0.00044254776564054,-0.000339771074530013,-0.00202241963910426,3875,0.322207231839541,0.821132976904813,11.625,0.0468294249743519,14.3132992193365
0.000549186478757815,0.000576803592220549,2.34056811611082e-07,4.83799930325194e-07,-0.00263928863730673,-0.00143826628800339,0.192969470750853,0.113205576119585,0.281130427835085,0.000779065228341023,1.2210325964498,0.174620824267851,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.58121729696414e-05,0.0844744627957439,0.583301607946873,-0.00263928863730673,0.00264811243812678,-0.000446184891461068,-0.00034692945478195,0.00107082764518711,-0.00603967203969541,-0.0101420086294131,-0.00143826628800339,0.000672611863310835,5.33979621217212e-05,-0.0004033056739995,0.000384086423148532,-0.000329756977697648,-0.00205618447524652,3900,0.322207231839541,0.821132976904813,11.7,0.0455197196816015,14.2388404840071
0.000550336485704922,0.000576803592220549,2.40324240109715e-07,4.83799930325194e-07,-0.00275501951561391,-0.00153703740866875,0.194850525599495,0.113205576119585,0.281130427835085,0.000753243135239612,1.2210325964498,0.168942684374955,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.54342072830687e-05,0.0844744627957439,0.583301607946873,-0.00275501951561391,0.00268527460818095,-0.000443771029445074,-0.000379836220517142,0.00109570474142748,-0.00606379424136439,-0.010302848248576,-0.00153703740866875,0.000521620768452101,2.53490939286458e-05,-0.00043730576576206,0.000344433384047521,-0.000310698008675464,-0.00212577098926242,3925,0.322207231839541,0.821132976904813,11.775,0.0445300268798995,14.1281578977588
0.000551541272776629,0.000576803592220549,2.46077571838521e-07,4.83799930325194e-07,-0.00287649425257848,-0.00161133185047316,0.196752195244542,0.113205576119585,0.281130427835085,0.000789792846225463,1.2210325964498,0.163143060940828,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.69607642444806e-05,0.0844744627957439,0.583301607946873,-0.00287649425257848,0.00272508978666504,-0.000445408733416456,-0.000417934878301001,0.00112252785248644,-0.00607817972330181,-0.0104684151311992,-0.00161133185047316,0.00053687936091108,-2.22946878329001e-05,-0.000503991624227946,0.000364846573743889,-0.000215488401886278,-0.00221006363800073,3950,0.322207231839541,0.821132976904813,11.85,0.0441294728744351,14.0239345734012
0.000552897607288471,0.000576803592220549,2.49482965305835e-07,4.83799930325194e-07,-0.00300628994811324,-0.0017240305215001,0.198680642405364,0.113205576119585,0.281130427835085,0.000800534514112996,1.2210325964498,0.15721592112342,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.7634174905285e-05,0.0844744627957439,0.583301607946873,-0.00300628994811324,0.00277338390307224,-0.000445079952095985,-0.000456361971101298,0.00115689115759941,-0.00609637387915225,-0.0106385357698065,-0.0017240305215001,0.000625842050613913,1.36251212796683e-05,-0.000511496763724253,0.000450255069165253,-0.000239377871641541,-0.00226537912337726,3975,0.322207231839541,0.821132976904813,11.925,0.0448114268459748,14.0139965007956
0.000554282356254224,0.000576803592220549,2.50597689675481e-07,4.83799930325194e-07,-0.00313394696919214,-0.00169146031983,0.200568879857386,0.113205576119585,0.281130427835085,0.000812646781536734,1.2210325964498,0.151376174347266,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.84633309825255e-05,0.0844744627957439,0.583301607946873,-0.00313394696919214,0.00281300831746681,-0.000439445346964534,-0.000505557126291509,0.00119365377621607,-0.00611116405239685,-0.0108169384518,-0.00169146031983,0.000542235493384707,6.05056933160707e-05,-0.000647899266291938,0.000475574254665138,-0.000196664082089145,-0.00237640210281347,4000,0.322207231839541,0.821132976904813,12,0.0450249329902977,13.9817347654957
0.000555569244591985,0.000576803592220549,2.52266698706336e-07,4.83799930325194e-07,-0.00325205933117231,-0.00157507021401573,0.202473633197363,0.113205576119585,0.281130427835085,0.000832459919209239,1.2210325964498,0.145604808820394,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.58700175205573e-05,0.0844744627957439,0.583301607946873,-0.00325205933117231,0.0028520143283783,-0.000434099385659065,-0.000555036638807078,0.00122349816292881,-0.00612226323660059,-0.0110006364013691,-0.00157507021401573,0.00052384173535229,6.8186456028602e-05,-0.000656463823161717,0.000398092491034979,-0.000140732309596375,-0.00243561948496313,4025,0.322207231839541,0.821132976904813,12.075,0.0450321282507093,13.9162466869672
0.000556906234434941,0.000576803592220549,2.548224898335e-07,4.83799930325194e-07,-0.00336312323672473,-0.00150837738835,0.204426079157784,0.113205576119585,0.281130427835085,0.000860890101998418,1.2210325964498,0.139966339113224,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.15311108087791e-05,0.0844744627957439,0.583301607946873,-0.00336312323672473,0.00289489498699291,-0.000425147340045998,-0.000601055236445793,0.0012449858554207,-0.00612956115589586,-0.0111764115176205,-0.00150837738835,0.000572106221665765,0.000120049025335028,-0.000612453655340559,0.000300349020889069,-0.00011036687645996,-0.0023441130321981,4050,0.322207231839541,0.821132976904813,12.15,0.0438691433112118,13.9022326790112
0.000558853602259869,0.000576803592220549,2.58023752383606e-07,4.83799930325194e-07,-0.00347614263962264,-0.00148836210712247,0.206372939349477,0.113205576119585,0.281130427835085,0.000908577034996806,1.2210325964498,0.134496720166494,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.73616396646324e-05,0.0844744627957439,0.583301607946873,-0.00347614263962264,0.00293418902708143,-0.000415446724259809,-0.000647090629089129,0.0012626631908376,-0.00613725201313279,-0.0113552691634459,-0.00148836210712247,0.000512870350162525,0.000111921860825859,-0.000630028095571455,0.000251061660380148,-9.87348445843704e-05,-0.00238231085337402,4075,0.322207231839541,0.821132976904813,12.225,0.0408382949317496,13.9595003035836
0.000560737665954606,0.000576803592220549,2.61216879160802e-07,4.83799930325194e-07,-0.00357953184151543,-0.00137600368475077,0.208327348883031,0.113205576119585,0.281130427835085,0.000979185154726419,1.2210325964498,0.129175292212688,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.24761173938498e-05,0.0844744627957439,0.583301607946873,-0.00357953184151543,0.00297125020713,-0.000424477463407861,-0.000698559759576505,0.00128856386484576,-0.00613794747396919,-0.0115267369318036,-0.00137600368475077,0.00050232702419952,-0.000103558368797004,-0.000658251657426204,0.000344373769673901,-1.49649644577931e-05,-0.00230760932911525,4100,0.322207231839541,0.821132976904813,12.3,0.0399627363224606,13.9998911191036
0.000562512676794865,0.000576803592220549,2.64333109115478e-07,4.83799930325194e-07,-0.00367604543234498,-0.00129909747467873,0.210284598680417,0.113205576119585,0.281130427835085,0.00101697161893953,1.2210325964498,0.123664351611048,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.42945905790662e-05,0.0844744627957439,0.583301607946873,-0.00367604543234498,0.00300594880987398,-0.000436352625137067,-0.000741430135753016,0.00131107835840144,-0.00613228680441855,-0.0117049709572455,-0.00129909747467873,0.000459274779750149,-0.000155255867102194,-0.000581990861502716,0.00028866367411717,7.83375361429687e-05,-0.00236212157593643,4125,0.322207231839541,0.821132976904813,12.375,0.0362424404372792,14.0669536702715
0.000564102606128014,0.000576803592220549,2.6620846842089e-07,4.83799930325194e-07,-0.00376998926042149,-0.00126625443432702,0.212245716355879,0.113205576119585,0.281130427835085,0.00100526088499274,1.2210325964498,0.118391306452304,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.80222402943968e-05,0.0844744627957439,0.583301607946873,-0.00376998926042149,0.00303431856598885,-0.000454332868938657,-0.000778983529430652,0.00133735067606892,-0.00612238920801655,-0.0118726580176282,-0.00126625443432702,0.000395167204199763,-0.000217557288508247,-0.000512010946560024,0.000348136138191666,0.000118482789265088,-0.00222200780552372,4150,0.322207231839541,0.821132976904813,12.45,0.0327419041339775,14.1556320459681
0.000565298081413156,0.000576803592220549,2.68699038940702e-07,4.83799930325194e-07,-0.00387731892960113,-0.00142542576015339,0.214191050148584,0.113205576119585,0.281130427835085,0.000954449448441938,1.2210325964498,0.112803654439624,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.46391245561148e-05,0.0844744627957439,0.583301607946873,-0.00387731892960113,0.00306994701743591,-0.000465333995178149,-0.000813688373801362,0.00136471474674348,-0.00611517953925693,-0.0120235025239116,-0.00142542576015339,0.000478797404095848,-0.000157548424974294,-0.000464483336273173,0.000364887832633395,8.62787043092257e-05,-0.00204809369429307,4175,0.322207231839541,0.821132976904813,12.525,0.0297836703197594,14.0612186851166
0.000566271061174746,0.000576803592220549,2.71374891483714e-07,4.83799930325194e-07,-0.00398640408463215,-0.00143860900315681,0.216144306915365,0.113205576119585,0.281130427835085,0.000847891077090924,1.2210325964498,0.107259502358046,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.12693787231453e-05,0.0844744627957439,0.583301607946873,-0.00398640408463215,0.00311119718730666,-0.000476134468535339,-0.000838636147895613,0.00139380902252332,-0.0061131575121261,-0.0121738735577652,-0.00143860900315681,0.000522883928841493,-0.000142451480279763,-0.000338239125410313,0.000388580936297804,2.98396438100148e-05,-0.0020061034361047,4200,0.322207231839541,0.821132976904813,12.6,0.0271599070085538,13.9537951460435
0.000567048446598276,0.000576803592220549,2.72988783344663e-07,4.83799930325194e-07,-0.00409937019807298,-0.00150385265635736,0.218116713846512,0.113205576119585,0.281130427835085,0.000759349022958168,1.2210325964498,0.101783751810288,0.000475228403315877,0.000606071886332551,0.000189909976892102,1.0081106199682e-05,0.0844744627957439,0.583301607946873,-0.00409937019807298,0.00314064438764426,-0.000482851035873324,-0.000855780470067995,0.00142316863360132,-0.00611545590121686,-0.0123229942282146,-0.00150385265635735,0.000418046065267916,-9.25847501727108e-05,-0.000238344877214198,0.000379841072353921,-2.16438932382151e-05,-0.00199494747354012,4225,0.322207231839541,0.821132976904813,12.675,0.0249295049756438,13.9698578112354
0.000567776493244363,0.000576803592220549,2.7510132437772e-07,4.83799930325194e-07,-0.00421296980040944,-0.00151558895910397,0.220087660737415,0.113205576119585,0.281130427835085,0.000724250293992822,1.2210325964498,0.0965245466013168,0.000475228403315877,0.000606071886332551,0.000189909976892102,9.31792803792808e-06,0.0844744627957439,0.583301607946873,-0.00421296980040944,0.00318091510037936,-0.000496679921799255,-0.000871826175522539,0.00144537364522487,-0.00612700580775975,-0.0124764190892585,-0.00151558895910397,0.000530398548268087,-0.000181284202471653,-0.00020953565684634,0.000302410091358377,-0.000153966507258309,-0.00204438496819485,4250,0.322207231839541,0.821132976904813,12.75,0.0230041163790023,13.9833405721335
0.000568465065695032,0.000576803592220549,2.76415849329784e-07,4.83799930325194e-07,-0.00434184444281446,-0.00170001400082502,0.222062859806443,0.113205576119585,0.281130427835085,0.000704544517492176,1.2210325964498,0.0912773312895958,0.000475228403315877,0.000606071886332551,0.000189909976892102,8.79068746769643e-06,0.0844744627957439,0.583301607946873,-0.00434184444281446,0.00322469465786962,-0.000513923246118619,-0.000888662054860627,0.00146199708750558,-0.00614163492634779,-0.0126360532431367,-0.00170001400082502,0.000566442974540676,-0.000219023994992498,-0.000248740716674352,0.000229356664627637,-0.000180388294086444,-0.00212233974298224,4275,0.322207231839541,0.821132976904813,12.825,0.0212761927680277,13.930974733373
0.000569067357662051,0.000576803592220549,2.77955328236062e-07,4.83799930325194e-07,-0.00447161116621462,-0.00172550748031333,0.224037281004456,0.113205576119585,0.281130427835085,0.000670608214258504,1.2210325964498,0.0861663290305276,0.000475228403315877,0.000606071886332551,0.000189909976892102,7.60107030711585e-06,0.0844744627957439,0.583301607946873,-0.00447161116621462,0.00326882004779602,-0.000531640997898436,-0.00090610595451768,0.00146604757894618,-0.00614751379887421,-0.0127975621816805,-0.00172550748031333,0.000602353189229298,-0.000231643451501637,-0.000213575331466045,7.08598444346277e-05,-8.32810889399343e-05,-0.00215719798427728,4300,0.322207231839541,0.821132976904813,12.9,0.0197921625304188,13.9531909545065
0.000569603034203036,0.000576803592220549,2.80233302377871e-07,4.83799930325194e-07,-0.00461198293171652,-0.00187348911255427,0.226045243594125,0.113205576119585,0.281130427835085,0.000653753001167138,1.2210325964498,0.0809560645165701,0.000475228403315877,0.000606071886332551,0.000189909976892102,7.0661258307664e-06,0.0844744627957439,0.583301607946873,-0.00461198293171652,0.00332477580162241,-0.000544264396838735,-0.000915005246708995,0.00147158653165944,-0.0061508541411344,-0.0129675050560806,-0.00187348911255427,0.000722504889351543,-0.000178826458977475,-0.000132323391922981,8.55140735489134e-05,-4.92945893009632e-05,-0.00226096107627573,4325,0.322207231839541,0.821132976904813,12.975,0.0184813787406854,13.9742776190246
0.000570145098171908,0.000576803592220549,2.83761622909633e-07,4.83799930325194e-07,-0.00475433858125586,-0.00188186660045789,0.228017381032741,0.113205576119585,0.281130427835085,0.000681661475400701,1.2210325964498,0.0757181118948805,0.000475228403315877,0.000606071886332551,0.000189909976892102,7.27250953359845e-06,0.0844744627957439,0.583301607946873,-0.00475433858125586,0.00337955142671017,-0.000557643718726729,-0.000926828837465379,0.00147804733619895,-0.00615113506865557,-0.0131465227455315,-0.00188186660045789,0.000728254481832482,-0.000170991858224032,-0.000159199629849576,6.29876943324914e-05,-4.61312077873364e-06,-0.00238286621620793,4350,0.322207231839541,0.821132976904813,13.05,0.0172877710015245,14.0054254212679
0.000570647455475737,0.000576803592220549,2.92317898636602e-07,4.83799930325194e-07,-0.0048870945091735,-0.00177505419924741,0.230030571252274,0.113205576119585,0.281130427835085,0.000674398108835257,1.2210325964498,0.070884224338023,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.44982671219095e-06,0.0844744627957439,0.583301607946873,-0.0048870945091735,0.00343754780804926,-0.000573536202169946,-0.000934520358050557,0.00147435164476099,-0.00615669749813085,-0.0133325369582892,-0.00177505419924741,0.00077542364266884,-0.000222116905953185,-9.35071822016038e-05,-3.75137730984731e-05,-7.46815316470422e-05,-0.00247212573297005,4375,0.322207231839541,0.821132976904813,13.125,0.0162397311382982,14.0077449314656
0.000571116496748063,0.000576803592220549,2.98236820024491e-07,4.83799930325194e-07,-0.00502173176689045,-0.00180185256478154,0.232042608327896,0.113205576119585,0.281130427835085,0.00065016826116029,1.2210325964498,0.0661621251029801,0.000475228403315877,0.000606071886332551,0.000189909976892102,6.17041622635241e-06,0.0844744627957439,0.583301607946873,-0.00502173176689045,0.00348868850401145,-0.0005892397246355,-0.000936658549179426,0.00146525064066497,-0.00616701114586708,-0.0135109426440185,-0.00180185256478154,0.000674796585076427,-0.000199310434256102,-5.29292074626313e-05,-0.000108436994958145,-0.000127998140868955,-0.00237486999680723,4400,0.322207231839541,0.821132976904813,13.2,0.0152866876891492,14.0698484326301
0.000571535062633495,0.000576803592220549,3.02873971281173e-07,4.83799930325194e-07,-0.00515971331416051,-0.00183701663564074,0.234010775357896,0.113205576119585,0.281130427835085,0.000637030298916224,1.2210325964498,0.061368389627791,0.000475228403315877,0.000606071886332551,0.000189909976892102,5.09777298638879e-06,0.0844744627957439,0.583301607946873,-0.00515971331416051,0.00353593442419326,-0.000602531925675508,-0.000940746607132748,0.00144699065034655,-0.00617113504121925,-0.0136801636737657,-0.00183701663564074,0.000637395464061688,-0.000178547705202177,-5.10917387180929e-05,-0.000237645476018771,-5.79566231607212e-05,-0.00225358414843073,4425,0.322207231839541,0.821132976904813,13.275,0.0144422616330915,14.0626967049308
0.000571897589689237,0.000576803592220549,3.06312058512405e-07,4.83799930325194e-07,-0.00529250459528108,-0.00177350371323247,0.236008534009919,0.113205576119585,0.281130427835085,0.000615991586581859,1.2210325964498,0.0568119990662445,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.8424657196861e-06,0.0844744627957439,0.583301607946873,-0.00529250459528108,0.00358106008678987,-0.000617512802218083,-0.000943376397016327,0.0014240609382424,-0.00617237821245202,-0.0138464364228767,-0.00177350371323247,0.000609574974962321,-0.000198235625251528,-3.09482164768801e-05,-0.000281660379311969,-8.5022157497153e-06,-0.00224208655655995,4450,0.322207231839541,0.821132976904813,13.35,0.0136924012509221,13.9467897404127
0.000572265956804384,0.000576803592220549,3.08789398452366e-07,4.83799930325194e-07,-0.00542430751602515,-0.00176219089894934,0.238000608102018,0.113205576119585,0.281130427835085,0.000609452734230033,1.2210325964498,0.0524033190068524,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.768980372689e-06,0.0844744627957439,0.583301607946873,-0.00542430751602515,0.00362900617334527,-0.000627029054453572,-0.000944514903778777,0.00140983283840097,-0.00616342453912368,-0.0140224282048033,-0.00176219089894934,0.000653261723375244,-0.000126542266769544,-3.18771986544067e-05,-0.000209500743657858,0.000115349036413579,-0.00234140569998606,4475,0.322207231839541,0.821132976904813,13.425,0.0129992865884183,13.9730329035498
0.000572594267226971,0.000576803592220549,3.12451538431753e-07,4.83799930325194e-07,-0.00555471929706906,-0.00173734239293537,0.239996741901647,0.113205576119585,0.281130427835085,0.000598710826774523,1.2210325964498,0.0480239599954728,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.33092496733142e-06,0.0844744627957439,0.583301607946873,-0.00555471929706906,0.00368358633037178,-0.000635140041228372,-0.000953087061346294,0.00139708790571077,-0.00615278078575259,-0.0141906411841017,-0.00173734239293537,0.000702328445515945,-0.000117692513043271,-9.06638035572341e-05,-0.000165685568656688,0.00013719622286169,-0.002228675879101,4500,0.322207231839541,0.821132976904813,13.5,0.0123743372526135,13.9800317381116
0.000572915240664052,0.000576803592220549,3.16594255622496e-07,4.83799930325194e-07,-0.00567655195583194,-0.00162910532652114,0.241985267265754,0.113205576119585,0.281130427835085,0.00059374624533563,1.2210325964498,0.0436007010950265,0.000475228403315877,0.000606071886332551,0.000189909976892102,4.23186477869608e-06,0.0844744627957439,0.583301607946873,-0.00567655195583194,0.00373524874660076,-0.000642646127013629,-0.000953472157500259,0.00139032904875202,-0.00613987698589813,-0.0143507540948245,-0.00162910532652114,0.000699090106076314,-9.64276760869933e-05,-1.11980803805855e-05,-0.000110338230089059,0.000154409577867515,-0.0021424394431104,4525,0.322207231839541,0.821132976904813,13.575,0.0118498804351454,14.0506206678193
0.000573210398352733,0.000576803592220549,3.20967280642996e-07,4.83799930325194e-07,-0.00579252953370051,-0.00155009184268651,0.24399623147249,0.113205576119585,0.281130427835085,0.000594028230281978,1.2210325964498,0.0397756451751251,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.74438485829985e-06,0.0844744627957439,0.583301607946873,-0.00579252953370051,0.00378855116448383,-0.000647159579222198,-0.000939283393295862,0.00137666943481367,-0.00613403940007232,-0.0145028374213751,-0.00155009184268651,0.000709651138293737,-8.14182299731069e-05,0.000188966290210707,-0.000172218910754471,9.36434126494991e-05,-0.00203503860354741,4550,0.322207231839541,0.821132976904813,13.65,0.0113703090235534,14.0386058359362
0.000573478423324512,0.000576803592220549,3.28326961120484e-07,4.83799930325194e-07,-0.00590488982363907,-0.00150316294397634,0.246008744180674,0.113205576119585,0.281130427835085,0.000602426394511951,1.2210325964498,0.0357434950104313,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.57087649469664e-06,0.0844744627957439,0.583301607946873,-0.00590488982363907,0.00384353439412661,-0.000663908678366601,-0.000912532935073957,0.00136152143620423,-0.00613009776550743,-0.0146616396034128,-0.00150316294397634,0.000736760696791238,-0.000215580576732037,0.000326083223246709,-0.000197272158247022,5.63073474255949e-05,-0.002122360838107,4575,0.322207231839541,0.821132976904813,13.725,0.0109181918442862,14.1071617692817
0.0005737360942815,0.000576803592220549,3.36051057902163e-07,4.83799930325194e-07,-0.00601185752320286,-0.00143433096000369,0.248009525579682,0.113205576119585,0.281130427835085,0.000593193431717785,1.2210325964498,0.0320442858871733,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.51660566023132e-06,0.0844744627957439,0.583301607946873,-0.00601185752320286,0.00390137469310334,-0.00068193689843587,-0.000890593727578903,0.00135077502159057,-0.00612975995301895,-0.0148214578381428,-0.00143433096000369,0.000766497836186373,-0.000218813517410069,0.000286460408470266,-0.000141912371910935,4.99844243093153e-06,-0.00213872565028654,4600,0.322207231839541,0.821132976904813,13.8,0.0105253908393193,14.0824607148389
0.000573983562535423,0.000576803592220549,3.44368635042345e-07,4.83799930325194e-07,-0.00612478777371919,-0.00151376913386599,0.25002906334285,0.113205576119585,0.281130427835085,0.000601625951582719,1.2210325964498,0.0287259998069568,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.05516512056396e-06,0.0844744627957439,0.583301607946873,-0.00612478777371919,0.00396134385240138,-0.000689110918310292,-0.000882670905546119,0.00134449731051648,-0.00612770305729257,-0.0149817347159574,-0.00151376913386599,0.000799279203609345,-0.000112009301171146,0.000119013229337711,-9.8678754784413e-05,3.41296461057159e-05,-0.00213376980597929,4625,0.322207231839541,0.821132976904813,13.875,0.0101960710022518,14.0747382438706
0.000574169730403307,0.000576803592220549,3.53241857132199e-07,4.83799930325194e-07,-0.00624163762588073,-0.00154744374387845,0.25206441605982,0.113205576119585,0.281130427835085,0.000617245391684225,1.2210325964498,0.0253005673418403,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.42633123985944e-06,0.0844744627957439,0.583301607946873,-0.00624163762588073,0.00402406819949279,-0.000697016501184441,-0.000872818333913814,0.00133864398255122,-0.00612475624800598,-0.0151371584945223,-0.00154744374387845,0.000835160774757592,-0.000104564221038368,0.000134711852532935,-7.66974193645361e-05,4.20510334563403e-05,-0.00208026109162341,4650,0.322207231839541,0.821132976904813,13.95,0.00990063993729817,14.1254678412747
0.000574360246132014,0.000576803592220549,3.63089305444252e-07,4.83799930325194e-07,-0.00635325530200921,-0.00148540966090293,0.254101970197739,0.113205576119585,0.281130427835085,0.000659492422615673,1.2210325964498,0.021857346758575,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.86290519204337e-06,0.0844744627957439,0.583301607946873,-0.00635325530200921,0.00408578268869105,-0.000700827201066792,-0.000864660568350701,0.00134044695823087,-0.00612531081212751,-0.0152994537437317,-0.00148540966090293,0.000817913075921207,-3.41949301201807e-05,0.000125004047527438,2.81576825947035e-05,-1.44049972635756e-05,-0.00216756035797287,4675,0.322207231839541,0.821132976904813,14.025,0.00963666518040026,14.1587913529634
0.000574553433416085,0.000576803592220549,3.77496314344311e-07,4.83799930325194e-07,-0.00646589067029973,-0.00152342086371052,0.256152744877006,0.113205576119585,0.281130427835085,0.000689091224392709,1.2210325964498,0.0189014909239654,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.51262447930015e-06,0.0844744627957439,0.583301607946873,-0.00646589067029973,0.00415140476274132,-0.00068458094252754,-0.000854183396073058,0.00133685056699011,-0.00612862741775514,-0.015467241308424,-0.00152342086371052,0.000869328460682762,0.000183670060316813,0.0001319096856728,-6.29251566183368e-05,-3.14678846359808e-05,-0.00221699507886879,4700,0.322207231839541,0.821132976904813,14.1,0.00941224321234554,14.1898973461006
0.000574721112845316,0.000576803592220549,3.88627289855656e-07,4.83799930325194e-07,-0.00658628956900776,-0.00158611889009568,0.258204909627675,0.113205576119585,0.281130427835085,0.000673937253290498,1.2210325964498,0.0163133531612758,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.36517227801641e-06,0.0844744627957439,0.583301607946873,-0.00658628956900776,0.00421884616086326,-0.000675023818677462,-0.000842124772422261,0.00132950056612679,-0.0061242882669387,-0.015632341987575,-0.00158611889009568,0.000896816477507019,0.000112240252167223,0.00016950307087311,-7.36135997646506e-05,5.78321226155656e-05,-0.0021990040417333,4725,0.322207231839541,0.821132976904813,14.175,0.00923616737036768,14.3182729341421
0.000574896453655246,0.000576803592220549,3.98158633025401e-07,4.83799930325194e-07,-0.00670728839927175,-0.0016023909980877,0.260260599767927,0.113205576119585,0.281130427835085,0.000675310900070361,1.2210325964498,0.0136093863390196,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.51668073355245e-06,0.0844744627957439,0.583301607946873,-0.00670728839927175,0.00429232836755291,-0.000676586453900427,-0.000828393774878657,0.00133361683745629,-0.00611491880736085,-0.0157926535850278,-0.0016023909980877,0.000974107659605827,-8.63069868466383e-06,0.000173693115844847,5.2607485435288e-05,0.000110785774571086,-0.00213695089381334,4750,0.322207231839541,0.821132976904813,14.25,0.00907808084644737,14.3983978706915
0.000575083525545475,0.000576803592220549,4.07539215069351e-07,4.83799930325194e-07,-0.00682989938037857,-0.00163842765013981,0.262334519705837,0.113205576119585,0.281130427835085,0.000685729867213404,1.2210325964498,0.0112904860211059,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.63276308294159e-06,0.0844744627957439,0.583301607946873,-0.00682989938037857,0.00435685234193328,-0.000681600435405173,-0.000819523186872018,0.00134464095018766,-0.00610015983938586,-0.0159547108343888,-0.00163842765013981,0.00085659929305388,-5.52519096377493e-05,0.000109654669923058,0.000129734482119654,0.000195709746014605,-0.0021618174030481,4775,0.322207231839541,0.821132976904813,14.325,0.00893153500878491,14.488070657066
0.000575259639586953,0.000576803592220549,4.1626147217773e-07,4.83799930325194e-07,-0.00696097916537069,-0.0017511217905698,0.264389458122574,0.113205576119585,0.281130427835085,0.000657439084219076,1.2210325964498,0.00903300487960323,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.381857077722e-06,0.0844744627957439,0.583301607946873,-0.00696097916537069,0.00441318570083165,-0.000687323793755233,-0.000815054584988202,0.00135036450115628,-0.00608146699130813,-0.016114053281244,-0.0017511217905698,0.000779433377379635,-6.74398321802295e-05,8.28550896314956e-05,7.91281875240963e-05,0.000231297196491759,-0.00212452614402396,4800,0.322207231839541,0.821132976904813,14.4,0.00883720657708467,14.498688550349
0.000575442720215202,0.000576803592220549,4.24821523948453e-07,4.83799930325194e-07,-0.00709807325614031,-0.00182203321430401,0.266467914303522,0.113205576119585,0.281130427835085,0.000650271215927211,1.2210325964498,0.00703818512845466,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.00127008011944e-06,0.0844744627957439,0.583301607946873,-0.00709807325614031,0.00446726056597543,-0.00069432696769068,-0.000801160520149118,0.0013570163025684,-0.00606977952613523,-0.0162705503589153,-0.00182203321430401,0.000713866966654251,-9.22941167341399e-05,0.00017237946267504,9.66568289024682e-05,0.000179171835716187,-0.00209486781480765,4825,0.322207231839541,0.821132976904813,14.475,0.00873688248502546,14.5409351189424
0.000575661641738113,0.000576803592220549,4.3753270510351e-07,4.83799930325194e-07,-0.00723618945421841,-0.00182083026801604,0.268555452426087,0.113205576119585,0.281130427835085,0.000652660076749,1.2210325964498,0.00542872236521157,0.000475228403315877,0.000606071886332551,0.000189909976892102,3.04355747936358e-06,0.0844744627957439,0.583301607946873,-0.00723618945421841,0.00451505171170536,-0.000707605969356864,-0.000799268285873507,0.00137313063936958,-0.00605358980755751,-0.016434856194144,-0.00182083026801604,0.000643468979828724,-0.000174341371945192,2.51920991998988e-05,0.000207510094616027,0.000199193235164383,-0.00217979676309807,4850,0.322207231839541,0.821132976904813,14.55,0.00866206124020633,14.6302316119204
0.000575868336860029,0.000576803592220549,4.47244814891695e-07,4.83799930325194e-07,-0.0073628143634613,-0.00170192386477434,0.27065086054818,0.113205576119585,0.281130427835085,0.000656633797570107,1.2210325964498,0.00373678046551092,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.79720210150376e-06,0.0844744627957439,0.583301607946873,-0.0073628143634613,0.00455320946047956,-0.000728315051991299,-0.000804116034954334,0.00138695474563183,-0.00604306879349605,-0.0166005650608356,-0.00170192386477434,0.000517859646773233,-0.000270859462841871,-5.3033611807216e-05,0.000166692667103717,0.000136668538372577,-0.00222025757390983,4875,0.322207231839541,0.821132976904813,14.625,0.00861492158540164,14.5656663171311
0.000576060000373081,0.000576803592220549,4.55218420495021e-07,4.83799930325194e-07,-0.00748652244899718,-0.00167226281488252,0.272761982832203,0.113205576119585,0.281130427835085,0.000658109851148458,1.2210325964498,0.00303495216956246,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.47063671976954e-06,0.0844744627957439,0.583301607946873,-0.00748652244899718,0.00459078284901056,-0.000750388822344785,-0.000813918301238306,0.00139463519080578,-0.00603413011050895,-0.0167706275437903,-0.00167226281488252,0.000523585772428507,-0.000289561251452221,-0.000121007878991006,0.000118954636961762,0.000131852513082273,-0.00224510573394425,4900,0.322207231839541,0.821132976904813,14.7,0.00856756480659688,14.5256700807988
0.000576245615509786,0.000576803592220549,4.62798371460736e-07,4.83799930325194e-07,-0.00761638729859456,-0.00173200548368459,0.274861884997468,0.113205576119585,0.281130427835085,0.000695110188361742,1.2210325964498,0.00250629693630897,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.73240098786487e-06,0.0844744627957439,0.583301607946873,-0.00761638729859456,0.0046328164142572,-0.000767975246954985,-0.000821780457519257,0.00140315406299091,-0.00601608974907566,-0.0169369716282893,-0.00173200548368459,0.000545887107836039,-0.000220451743231848,-0.000100855827755676,0.0001189356486142,0.000242949369243138,-0.00223012909506504,4925,0.322207231839541,0.821132976904813,14.775,0.0085627698744661,14.5549733332856
0.000576433958822559,0.000576803592220549,4.70920187812385e-07,4.83799930325194e-07,-0.00774714382559635,-0.0017316701971214,0.276969103517804,0.113205576119585,0.281130427835085,0.000727279531105418,1.2210325964498,0.00215194579178136,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.66219610971002e-06,0.0844744627957439,0.583301607946873,-0.00774714382559635,0.00467489983800359,-0.000777145442465288,-0.000829645877594669,0.00141160654231558,-0.00598959568101955,-0.0171034017676036,-0.0017316701971214,0.000575696893492256,-0.00013731293882453,-0.000109493914196579,0.000104120127399869,0.00034306793412689,-0.00221045107076224,4950,0.322207231839541,0.821132976904813,14.85,0.00857453689146605,14.5891249804319
0.000576623510738629,0.000576803592220549,4.78678496630565e-07,4.83799930325194e-07,-0.00787356957440841,-0.00167979619393031,0.279088355267192,0.113205576119585,0.281130427835085,0.000724166516575932,1.2210325964498,0.00200844069302409,0.000475228403315877,0.000606071886332551,0.000189909976892102,2.57642122471229e-06,0.0844744627957439,0.583301607946873,-0.00787356957440841,0.00472629737922566,-0.000785547446604374,-0.000843885887530487,0.00141722970893902,-0.00595995607804501,-0.017274169556917,-0.00167979619393031,0.000657463244215931,-0.000127020662915615,-0.000185678379364271,9.28941322608434e-05,0.000384345540944944,-0.00228238494142292,4975,0.322207231839541,0.821132976904813,14.925,0.00857634747046461,14.6190406900087


==> imgs/A3_dampingAndManipulab_circle_avgNumericConstants.csv <==
Ts,Nsteps,brakeExcessHours,brakeExcessSamples
0.003,5000,8.33333333333333e-05,99.9999999999999


==> imgs/A3_dampingAndManipulab_circle_avgNumericResults.csv <==
Ts,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_frechetDist,hand_maxError,hand_rmsError,power_final_l1_avg,power_final_l1_max,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,0.000576803592220549,4.83799930325194e-07,0.113205576119585,0.281130427835085,0.000576803592220549,4.83799930325194e-07,1.2210325964498,0.000475228403315877,0.000606071886332551,0.000189909976892102,0.0844744627957439,0.583301607946873,0.322207231839541,0.821132976904813


==> imgs/A3_dampingAndManipulab_circle_avgStringResults.csv <==
Ts,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_frechetDist,hand_maxError,hand_rmsError,power_final_l1_avg,power_final_l1_max,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},5.77 \cdot 10^{-4},4.84 \cdot 10^{-7},0.11,0.28,5.77 \cdot 10^{-4},4.84 \cdot 10^{-7},1.22,4.75 \cdot 10^{-4},6.06 \cdot 10^{-4},1.9 \cdot 10^{-4},0.08,0.58,0.32,0.82


==> imgs/B1_noDef_stillConstants.csv <==
Nsteps,Ts,att_pFinal,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
5000,3 \cdot 10^{-3},-0.23,15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,0.65,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],0.26,[],[],[],[],[],-0.68,0.17,0.17,0,[],1,[],[],[],[],[],10
[],[],0.45,[],[],[],[],[],1.26,0.4,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/B1_noDef_stillNumericConstants.csv <==
Ts,Nsteps
0.003,5000


==> imgs/B1_noDef_stillNumericResults.csv <==
Ts,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,0.0420310175895907,0.0384155114057972,0.0638182309208069,0.0428998462929367,0.994646096420672,0.13209606112716,0.337233353832255,1.23924217951512,0.468527953405055,0.881268250310167,0.881268250310167,0.582264131403979,52.0962485189338,0.0104192497041587,0.0292178627611022,52.0962485207936,0.185178928779399,0.3764490939075


==> imgs/B1_noDef_stillStringResults.csv <==
Ts,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},0.04,0.04,0.06,0.04,0.99,0.13,0.34,1.24,0.47,0.88,0.88,0.58,52.1,0.01,0.03,52.1,0.19,0.38


==> imgs/B2_chisqr_stillConstants.csv <==
ADStau,ADStauPrime,ARLhours,ARLyear,Nsteps,Ts,att_pFinal,desiredChiSquare,detectionWindow,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
71.57,71.57,833,0.1,5000,3 \cdot 10^{-3},-0.23,10^{9},1,15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,0.65,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],0.26,[],[],[],[],[],[],[],-0.68,0.17,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],0.45,[],[],[],[],[],[],[],1.26,0.4,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/B2_chisqr_stillNumericConstants.csv <==
Ts,Nsteps,ADStau
0.003,5000,71.5734654575019


==> imgs/B2_chisqr_stillNumericResults.csv <==
Ts,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,0.0420310136511457,0.0384155113362522,0.0638182179010236,0.0428998437392189,0.994646065970001,0.132096061127155,0.337233353832244,1.23924217831529,0.468527952408748,0.881268249618611,0.881268249618611,0.582264130906708,52.0962443232499,0.0104192488650219,0.0292178603581749,52.0962443251097,0.18517891982365,0.376449080676324


==> imgs/B2_chisqr_stillStringResults.csv <==
Ts,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},0.04,0.04,0.06,0.04,0.99,0.13,0.34,1.24,0.47,0.88,0.88,0.58,52.1,0.01,0.03,52.1,0.19,0.38


==> imgs/B3_damping_stillConstants.csv <==
ADStau,ADStauPrime,ARLhours,ARLyear,Nsteps,Ts,att_pFinal,brakeExcessHours,brakeExcessPerc,brakeExcessSamples,brakeExpSteepness,brakeF,brakeOneMinusP,brakeZx,brakeZy,desiredChiSquare,detectionWindow,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
71.57,71.57,833,0.1,5000,3 \cdot 10^{-3},-0.23,8.33 \cdot 10^{-5},1,100,6,3,0.01,29.14,0.01,10^{9},1,15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,0.65,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],0.26,[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-0.68,0.17,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],0.45,[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.26,0.4,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/B3_damping_stillNumericConstants.csv <==
Ts,Nsteps,brakeExcessHours,brakeExcessSamples,ADStau
0.003,5000,8.33333333333333e-05,99.9999999999999,71.5734654575019


==> imgs/B3_damping_stillNumericResults.csv <==
Ts,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_damp_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,0.329450359161508,0.686222781127582,0.686222781127582,0.438995881073574,0.140895839399946,0.0528695613402969,0.308807869569294,0.132096061127158,0.337233353832252,0.140895839399946,0.0528695613402969,0.482478688730811,0.215585506246653,0.451007708790561,0.451007708790561,0.269989848312237,64.7399871464719,64.5884669134142,0.000805164230604484,0.0211086548765584,4.02582115302242,0.044870993162278,0.0660389440162701


==> imgs/B3_damping_stillStringResults.csv <==
Ts,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_damp_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},0.33,0.69,0.69,0.44,0.14,0.05,0.31,0.13,0.34,0.14,0.05,0.48,0.22,0.45,0.45,0.27,64.74,64.59,8.05 \cdot 10^{-4},0.02,4.03,0.04,0.07


==> imgs/B4_dampingAndManipulab_stillConstants.csv <==
ADStau,ADStauPrime,ARLhours,ARLyear,Nsteps,Ts,att_pFinal,brakeExcessHours,brakeExcessPerc,brakeExcessSamples,brakeExpSteepness,brakeF,brakeOneMinusP,brakeZx,brakeZy,desiredChiSquare,detectionWindow,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
71.57,71.57,833,0.1,5000,3 \cdot 10^{-3},-0.23,8.33 \cdot 10^{-5},1,100,6,3,0.01,29.14,0.01,10^{9},1,15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,0.65,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],0.26,[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-0.68,0.17,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],0.45,[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.26,0.4,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/B4_dampingAndManipulab_stillNumericConstants.csv <==
Ts,Nsteps,brakeExcessHours,brakeExcessSamples,ADStau
0.003,5000,8.33333333333333e-05,99.9999999999999,71.5734654575019


==> imgs/B4_dampingAndManipulab_stillNumericResults.csv <==
Ts,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_damp_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,power_manipShape_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,0.486507078481009,0.669415642632005,0.716343827491667,0.501454731449751,0.107294705023965,0.000387936211223512,0.348479601494374,0.112208591202879,0.274655362889081,0.107294705023965,0.000387936211223512,0.411159115975462,0.147138931016517,0.394236170799467,0.394236170799467,0.194024281961314,119.287851599831,35.8942137450629,0.0475172532630425,0.436454002433519,237.586266315212,130.241896229888,0.164981122404535,0.797048493241432


==> imgs/B4_dampingAndManipulab_stillStringResults.csv <==
Ts,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,cumulative_energy_dissipated_last,cumulative_energy_injected_last,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,energy_dissipated,energy_injected,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_damp_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,power_manipShape_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},0.49,0.67,0.72,0.5,0.11,3.88 \cdot 10^{-4},0.35,0.11,0.27,0.11,3.88 \cdot 10^{-4},0.41,0.15,0.39,0.39,0.19,119.29,35.89,0.05,0.44,237.59,130.24,0.16,0.8


==> imgs/EXP3_NoDefence_NoiseOnlyConstants.csv <==
Ts,Nsteps,durationSeconds,procCovBlk,senseCovBlk,pInit,pFinal,qInit,oInit
3 \cdot 10^{-3},2000,6,9 \cdot 10^{-16},10^{-6},2.63,2.63,0,1.96
[],[],[],4.5 \cdot 10^{-13},[],3.94,3.94,0.39,0
[],[],[],4.5 \cdot 10^{-13},[],0,0,0.39,0
[],[],[],3 \cdot 10^{-10},[],[],[],0.39,[]
[],[],[],[],[],[],[],0.39,[]
[],[],[],[],[],[],[],0.39,[]


==> imgs/baseConstants.csv <==
Nsteps,Ts,durationSeconds,manipArmijBeta,manipArmijKmax,manipArmijKmin,manipWeightMaxGain,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk,singulArmijBeta,singulArmijKmax,singulArmijKmin,singulDownsampling,weightMaxGainJoints
5000,3 \cdot 10^{-3},15,0.7,50,10^{-6},5 \cdot 10^{3},3.05,0.65,0.65,9 \cdot 10^{-14},10^{-5},0.22,2.5 \cdot 10^{-9},0.8,100,10^{-6},8,10
[],[],[],[],[],[],[],-0.68,0.17,0.17,0,[],1,[],[],[],[],[],10
[],[],[],[],[],[],[],1.26,0.4,0.4,0,[],-0.6,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],9 \cdot 10^{-14},[],1.2,[],[],[],[],[],10
[],[],[],[],[],[],[],[],[],[],[],[],-1.6,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],1.1,[],[],[],[],[],1
[],[],[],[],[],[],[],[],[],[],[],[],0,[],[],[],[],[],1


==> imgs/baseNumericConstants.csv <==
Ts,Nsteps
0.003,5000


==> imgs/baseNumericResults.csv <==
Ts,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
0.003,0.0014428994493257,0.132096061127155,0.337233353832245,0.0123331651616031,0.00013023910161556,0.000275823347321673,0.000275823347321673,0.000141513718933194,0.224196102633629,4.48392205326471e-05,0.000154416428051988,0.224196102663235,0.00271051124855022,0.00557199679192395


==> imgs/baseStringResults.csv <==
Ts,deviation_xEstxReal_l2_avg,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,handPathLength,hand_chamferSym,hand_frechetDist,hand_maxError,hand_rmsError,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max
3 \cdot 10^{-3},1.44 \cdot 10^{-3},0.13,0.34,0.01,1.3 \cdot 10^{-4},2.76 \cdot 10^{-4},2.76 \cdot 10^{-4},1.42 \cdot 10^{-4},0.22,4.48 \cdot 10^{-5},1.54 \cdot 10^{-4},0.22,2.71 \cdot 10^{-3},5.57 \cdot 10^{-3}

